Some Extremal Symmetric Inequalities

Let $\mathcal{H}_{n,d} := \mathbb{R}[x_1$,$\ldots$, $x_n]_d$ be the set of all the homogeneous polynomials of degree $d$, and let $\mathcal{H}_{n,d}^s := \mathcal{H}_{n,d}^{\mathfrak{S}_n}$ be the subset of all the symmetric polynomials. For a semialgebraic subset of $A \subset \mathbb{R}^n$ and a vector subspace $\mathcal{H} \subset \mathcal{H}_{n,d}$, we define a PSD cone $\mathcal{P}(A$, $\mathcal{H})$ by $\mathcal{P}(A$, $\mathcal{H}) := \big\{f \in \mathcal{H}$ $\big|$ $f(a) \geq 0$ ($\forall a \in A$)$\big\}$. In this article, we study a family of extremal symmetric polynomials of $\mathcal{P}_{3,6} := \mathcal{P}(\mathbb{R}^3$, $\mathcal{H}_{3,6})$ and that of $\mathcal{P}_{4,4} := \mathcal{P}(\mathbb{R}^4$, $\mathcal{H}_{4,4})$. We also determine all the extremal polynomials of $\mathcal{P}_{3,5}^{s+} := \mathcal{P}(\mathbb{R}_+^3$, $\mathcal{H}_{3,5}^s)$ where $\mathbb{R}_+ := \big\{ x \in \mathbb{R}$, $x \geq 0 \big\}$. Some of them provide extremal polynomials of $\mathcal{P}_{3,10}$.

==> ANC/CHKSYM.TXT <==
(* This file is for the following artice: 
   Tetsuya ANDO, Some Cubic and Quartic Inequalities of Four Variables. 

   Copy and past suitable part, and test by Mathematica. *)

(*===========================================================================*)
(*============================== Section 1 ==================================*)
(*===========================================================================*)
(*--------------------------- Proposition 1.1 -------------------------------*)
f13s[a_,b_,c_] := (a^2b+a^2c+b^2a+b^2c+c^2a+c^2b) -6a b c
f23s[a_,b_,c_] := a^3+b^3+c^3 + 3 a b c - (a^2b+a^2c+b^2a+b^2c+c^2a+c^2b)
f33s[a_,b_,c_] := a b c
Factor[f13s[1,1,1]] (* = 0 *)
Factor[f13s[1,0,0]] (* = 0 *)
Factor[f23s[1,1,1]] (* = 0 *)
Factor[f23s[1,1,0]] (* = 0 *)
Factor[f33s[1,1,0]] (* = 0 *)
Factor[f33s[1,0,0]] (* = 0 *)

(*--------------------------- Proposition 1.2 -------------------------------*)
S4[a_,b_,c_] := (a^4+b^4+c^4)
S31[a_,b_,c_] := (a^3b + b^3c + c^3a)
S13[a_,b_,c_] := (a b^3 + b c^3 + c a^3)
S22[a_,b_,c_] := (a^2b^2 + b^2c^2 + c^2a^2)
US1[a_,b_,c_] := a b c(a + b + c)
T31[a_,b_,c_] := S31[a,b,c] + S13[a,b,c]

ft4s[a_,b_,c_,t_] := S4[a,b,c] - (t+1) T31[a,b,c] + (t^2+2t) S22[a,b,c] - (t^2-1) US1[a,b,c]
Factor[ft4s[t,1,1,t]] (* = 0 *)
Factor[ft4s[1,1,1,t]] (* = 0 *)

gw[x_,y_,z_,t_] := 2x^2-y^2-z^2 - (t+1)(x y + x z - 2 y z)
Factor[6 ft4s[a,b,c,t] - gw[a,b,c,t]^2 - gw[b,c,a,t]^2- gw[c,a,b,t]^2]

FrakP[s_,t_] := -(2 S31[s, t, 1] - S13[s, t, 1] - US1[s, t, 1])/(S22[s, t, 1] - US1[s, t, 1])
FrakGX[a_,b_,c_,p_,q_] := S4[a,b,c] + p S31[a,b,c] + q S13[a,b,c] + 
     ((p^2+p q+q^2)/3-1) S22[a,b,c] - (p+q+(p^2+p q+q^2)/3) US1[a,b,c]
FrakGA[a_,b_,c_,s_,t_] := FrakGX[a,b,c,FrakP[s,t],FrakP[t,s]]
FrakH[a_,b_,c_,s_] := S31[a,b,c] + s^2 S13[a,b,c] - 2s S22[a,b,c] - (s-1)^2 US1[a,b,c]
Factor[FrakGA[s,t,1,s,t]] (* = 0 *)
Factor[FrakGA[1,1,1,s,t]] (* = 0 *)
Factor[FrakGA[a,b,c,1/t,1/t] - ft4s[a,b,c,t]] (* = 0 *)

(*----------------------------- Theorem 1.4 ---------------------------------*)
S1[a_, b_, c_] := a + b + c
S2[a_, b_, c_] := a^2 + b^2 + c^2
S11[a_, b_, c_] := a b + b c + c a
S3[a_, b_, c_] := a^3 + b^3 + c^3
S21[a_, b_, c_] := a^2b + b^2c + c^2a
S12[a_, b_, c_] := a b^2 + b c^2 + c a^2
T21[a_, b_, c_] := S21[a,b,c] + S12[a,b,c]
U[a_, b_, c_] := a b c
S4[a_,b_,c_] := (a^4+b^4+c^4)
S31[a_,b_,c_] := (a^3b + b^3c + c^3a)
S13[a_,b_,c_] := (a b^3 + b c^3 + c a^3)
S22[a_,b_,c_] := (a^2b^2 + b^2c^2 + c^2a^2)
US1[a_,b_,c_] := a b c(a + b + c)
T31[a_,b_,c_] := S31[a,b,c] + S13[a,b,c]
S5[a_, b_, c_] := a^5 + b^5 + c^5
S41[a_, b_, c_] := a^4 b + b^4 c + c^4 a
S14[a_, b_, c_] := a b^4 + b c^4 + c a^4
S32[a_, b_, c_] := a^3 b^2 + b^3 c^2 + c^3 a^2
S23[a_, b_, c_] := a^2 b^3 + b^2 c^3 + c^2 a^3
T41[a_, b_, c_] := S41[a,b,c] + S14[a,b,c]
T32[a_, b_, c_] := S32[a,b,c] + S23[a,b,c]
US2[a_, b_, c_] := a b c(a^2+b^2+c^2)
US11[a_, b_, c_] := a b c(a b+b c+c a)
s0[a_,b_,c_] := S5[a,b,c]-US11[a,b,c]
s1[a_,b_,c_] := T41[a,b,c]-2US11[a,b,c]
s2[a_,b_,c_] := T32[a,b,c]-2US11[a,b,c]
s3[a_,b_,c_] := US2[a,b,c]-US11[a,b,c]
s4[a_,b_,c_] := US11[a,b,c]

p1A[t_,u_] := (u^2 - (t+2)(5t^2+t+9) u + 9(t-1)^2(t+2)^2)/((5t+1)(t+2)u)
p2A[t_,u_] := (-t^2 u^3 + (t-1)(7t^3-t^2+11t+1)u^2 + 
  (t+2)(17t^5-25t^4+199t^3-59t^2+76t+8)u + 9(t-1)^4(t+2)^2(t^2-12t-1))/((5t+1)^3(t+2)u)
p3A[t_,u_]:=((2t^3+4t^2+5t+1)u^3 - 2(t+2)(7t^4+42t^3+37t^2+48t+10)u^2 + 
  (t+2)^2(91t^5+125t^4+682t^3+182t^2+523t+125)u - 
  18(t-1)^2(t+2)^3(t^4+36t^3+34t^2+60t+13))/((t+2)^2(5t+1)^3u)
p4A[t_,u_]:=((t-1)^3(6t^2+6t-12 + u)^3)/((t+2)^2(5t+1)^3u)
FrakEA[a_,b_,c_,t_,u_] := s0[a,b,c] + p1A[t,u] s1[a,b,c] + 
    p2A[t,u] s2[a,b,c] + p3A[t,u] s3[a,b,c] + p4A[t,u] s4[a,b,c]
(* $0 \leq t \leq 7$, $t \ne 1$, $0 \leq u \leq \mu_A(t)$, *)
muH[t_] := (t+2)(7-t)
muL[t_] := 9 (t-1)^2
muA[t_] := If[t<5/2, muL[t], muH[t]]
muZ[t_,u_] := ((t+2)(7-t) - u)/((t+2)(5t+1))
p1B[t_,w_] := -2w-3
p2B[t_,w_] := w^2 + 2w + 2
p3B[t_,w_] := -((2t^3+4t^2+5t+1)/(t^2(t+2))) w^2 + 
     (2(4t^2+5t+3)/(t+2)) w - ((3t^3-7t^2-12t-8)/(t+2))
p4B[t_,w_] := (t-1)^3(-w^2 - 2t^2w +t^2(t-2))/(t^2(t+2))
FrakEB[a_,b_,c_,t_,u_] := s0[a,b,c] + p1B[t,u+1/u-2] s1[a,b,c] + 
    p2B[t,u+1/u-2] s2[a,b,c] + p3B[t,u+1/u-2] s3[a,b,c] + p4B[t,u+1/u-2] s4[a,b,c]
(* $t \geq 2$, $s_m(t) \leq u < 1$ *)
muR[t_] := 2-t^2 + t Sqrt[(t-1)(t+2)]
muB[t_] := (muR[t] - Sqrt[muR[t]^2 - 4])/2
FrakEC[a_,b_,c_,t_] := s0[a,b,c] - (t+1) s1[a,b,c] + t s2[a,b,c] + (t+1)^2 s3[a,b,c]
(* $0 \leqq t \leqq 2$ *)
FrakED[a_,b_,c_,t_] := s1[a,b,c] + (t^2-1) s2[a,b,c] - 2(t+1)^2 s3[a,b,c]
(* $t geqq 0$ *)
p3E[t_] := -(4t^2+5t+3)/(t+2)
p4E[t_] := (t-1)^3/(t+2)
FrakEE[a_,b_,c_,t_] := s1[a,b,c]-s2[a,b,c] + p3E[t] s3[a,b,c] + p4E[t] s4[a,b,c]
(*===========================================================================*)
(*============================== Section 2 ==================================*)
(*===========================================================================*)

(*---------------------------- Definition 2.1 -------------------------------*)
S4[x0_,x1_,x2_,x3_]:=x0^4+x1^4+x2^4+x3^4
T31[x0_,x1_,x2_,x3_]:=x0^3(x1+x2+x3)+x1^3(x0+x2+x3)+x2^3(x0+x1+x3)+x3^3(x0+x1+x2)
S22[x0_,x1_,x2_,x3_]:=x0^2x1^2+x0^2x2^2+x0^2x3^2+x1^2x2^2+x1^2x3^2+x2^2x3^2
T211[x0_,x1_,x2_,x3_]:=x0^2(x1 x2+x1 x3+x2 x3)+x1^2(x0 x2+x0 x3+x2 x3)+x2^2(x0 x1+x0 x3+x1 x3)+x3^2(x0 x1+x0 x2+x1 x2)
U[x0_,x1_,x2_,x3_]:=x0 x1 x2 x3
S3[x0_,x1_,x2_,x3_]:=x0^3+x1^3+x2^3+x3^3
S2[x0_,x1_,x2_,x3_]:=x0^2+x1^2+x2^2+x3^2
S1[x0_,x1_,x2_,x3_]:=x0+x1+x2+x3
T21[x0_,x1_,x2_,x3_]:=x0^2(x1+x2+x3)+x1^2(x0+x2+x3)+x2^2(x0+x1+x3)+x3^2(x0+x1+x2)
S111[x0_,x1_,x2_,x3_]:=x1 x2 x3 + x0 x2 x3 + x0 x1 x3 + x0 x1 x2
S11[x0_,x1_,x2_,x3_]:=x0 x1+x0 x2+x0 x3+x1 x2+x1 x3+x2 x3
s0[a_,b_,c_,d_] := S4[a,b,c,d] - 4 U[a,b,c,d]
s1[a_,b_,c_,d_] := T31[a,b,c,d] - 12 U[a,b,c,d]
s2[a_,b_,c_,d_] := S22[a,b,c,d] - 6 U[a,b,c,d]
s3[a_,b_,c_,d_] := T211[a,b,c,d] - 12 U[a,b,c,d]
s4[a_,b_,c_,d_] := U[a,b,c,d]
s[a_,b_,c_,d_] := {s0[a,b,c,d], s1[a,b,c,d], s2[a,b,c,d], s3[a,b,c,d], s4[a,b,c,d]}

Omega[u_] := (u-1)^2/u
p0G[t_,w_] := (4t+2)w^2 - 3(t-1)^2 w 
p1G[t_,w_] := -2(t+1)^2w^2 + 2(t+1)(t-1)^2w
p2G[t_,w_] := 4t^2w^2 - 2(t-1)^2(2t-1)w + 2(t-1)^4
p3G[t_,w_] := 2(t+1)^2w^2 - (t-1)^2(t^2+3)w - 2(t-1)^4
p4G[t_,w_] := 2(t-1)^4w^2

FrakG[a_,b_,c_,d_,t_,u_] := u^2 (p0G[t,Omega[u]] s0[a,b,c,d] + p1G[t,Omega[u]] s1[a,b,c,d] + p2G[t,Omega[u]] s2[a,b,c,d] + p3G[t,Omega[u]] s3[a,b,c,d] + p4G[t,Omega[u]] s4[a,b,c,d])

(*----------------------------- Theorem 2.2 ---------------------------------*)
sa0[a_,b_,c_,d_] := 4 (a^3 - b c d)
sa1[a_,b_,c_,d_] := 3 a^2 b + b^3 + 3 a^2 c + c^3 + 3 a^2 d - 12 b c d + d^3
sa2[a_,b_,c_,d_] := 2 (a b^2 + a c^2 - 3 b c d + a d^2)
sa3[a_,b_,c_,d_] := 2 a b c + b^2 c + b c^2 + 2 a b d + b^2 d + 2 a c d - 12 b c d + c^2 d + b d^2 + c d^2
sa4[a_,b_,c_,d_] := b c d
sa[a_,b_,c_,d_] := {sa0[a,b,c,d], sa1[a,b,c,d], sa2[a,b,c,d], sa3[a,b,c,d], sa4[a,b,c,d]}
saa0[a_,b_,c_,d_] := 12a^2
saa1[a_,b_,c_,d_] := 6 a (b + c + d)
saa2[a_,b_,c_,d_] := 2 (b^2 + c^2 + d^2)
saa3[a_,b_,c_,d_] := 2 (b c + b d + c d)
saa[a_,b_,c_,d_] := {saa0[a,b,c,d], saa1[a,b,c,d], saa2[a,b,c,d], saa3[a,b,c,d], saa4[a,b,c,d]}
saa4[a_,b_,c_,d_] := 0
saaa0[a_,b_,c_,d_] := 24a
saaa1[a_,b_,c_,d_] := 6 (b + c + d)
saaa2[a_,b_,c_,d_] := 0
saaa3[a_,b_,c_,d_] := 0
saaa4[a_,b_,c_,d_] := 0
saaa[a_,b_,c_,d_] := {saaa0[a,b,c,d], saaa1[a,b,c,d], saaa2[a,b,c,d], saaa3[a,b,c,d], saaa4[a,b,c,d]}

A[t_,u_] :={s[t,1,1,1],sa[t,1,1,1],s[u,u,1,1],sa[u,u,1,1]}
B[t_,u_] :={{1,0,0,0,0},s[t,1,1,1],sa[t,1,1,1],s[u,u,1,1],sa[u,u,1,1]}
Factor[Det[B[t,u]] - 3(t-1)^2(u^2-1)u^2 p0G[t,u+1/u-2]]

Factor[NullSpace[A[t,u]]]
Factor[2 (-1 + t)^4 (-1 + 
     u)^4 {-((-2 - 4 t + 7 u + 2 t u + 3 t^2 u - 2 u^2 - 4 t u^2)/(
      2 (-1 + t)^4 (-1 + u)^2)), ((1 + t) (-1 - t + 3 u + t^2 u - 
        u^2 - t u^2))/((-1 + t)^4 (-1 + u)^2), (
     1/((-1 + t)^4 (-1 + u)^4))(2 t^2 + u - 4 t u - 3 t^2 u - 
       2 t^3 u - u^2 + 4 t u^2 + 8 t^2 u^2 + t^4 u^2 + u^3 - 
       4 t u^3 - 3 t^2 u^3 - 2 t^3 u^3 + 
       2 t^2 u^4), -(-2 - 4 t - 2 t^2 + 11 u + 10 t u + 12 t^2 u - 
         2 t^3 u + t^4 u - 16 u^2 - 20 t u^2 - 8 t^2 u^2 - 
         4 t^3 u^2 + 11 u^3 + 10 t u^3 + 12 t^2 u^3 - 2 t^3 u^3 + 
         t^4 u^3 - 2 u^4 - 4 t u^4 - 
         2 t^2 u^4)/(2 (-1 + t)^4 (-1 + u)^4), 1}.s[a, b, c, d] - 
    FrG[a, b, c, d, t, u]]  (* = 0 *)

(*----------------------------- Theorem 2.4 ---------------------------------*)
VF[t_,w_] := (3+6t-t^2)w^2 - 6(t-1)^2w
Factor[2 p0G[t,w] - VF[t,w]] (* = (t+1)^2w^2 *)
(* Thus VF[t,w] \geq 0 ===> p0G[t,w] >= 0 *)

Factor[FrakG[-1,0,0,1,t,w] - 2(2(t+1)w-(t-1)^2)^2] (* = 0 *)
Factor[FrakG[x,x,1,1,t,w] - 2(t-1)^4(x w -(x-1)^2)^2] (* = 0 *)
a1[t_,w_] := (3+4t-t^2)w^2-3(t-1)^2w
Factor[FrakG[x,1,1,1,t,w] 
 - (x-t)^2 ((p0G[t,w](x - a1[t,w]/p0G[t,w])^2) + 
    (t-1)^2w^2 VF[t,w]/p0G[t,w])]

(*----------------------------- Theorem 2.5 ---------------------------------*)
CF[t_,u_] :={
  f[t,1,1,1],fa[t,1,1,1],fb[t,1,1,1],fc[t,1,1,1],
  f[1,t,1,1],fa[1,t,1,1],fb[1,t,1,1],fc[1,t,1,1],
  f[1,1,t,1],fa[1,1,t,1],fb[1,1,t,1],fc[1,1,t,1],
  f[1,1,1,t],fa[1,1,1,t],fb[1,1,1,t],fc[1,1,1,t],
  f[u,u,1,1],fa[u,u,1,1],fb[u,u,1,1],fc[u,u,1,1],
  f[u,1,u,1],fa[u,1,u,1],fb[u,1,u,1],fc[u,1,u,1],
  f[u,1,1,u],fa[u,1,1,u],fb[u,1,1,u],fc[u,1,1,u],
  f[1,u,u,1],fa[1,u,u,1],fb[1,u,u,1],fc[1,u,u,1],
  f[1,u,1,u],fa[1,u,1,u],fb[1,u,1,u],fc[1,u,1,u],
  f[1,1,u,u],fa[1,1,u,u],fb[1,1,u,u],fc[1,1,u,u]}

e1 := {1,0,0,0,0, 0,0,0,0,0, 0,0,0,0,0, 0,0,0,0,0, 0,0,0,0,0, 0,0,0,0,0, 0,0,0,0,0}
Factor[Det[{e1,
  f[t,1,1,1],fa[t,1,1,1],fb[t,1,1,1],fc[t,1,1,1],
  f[1,t,1,1],fa[1,t,1,1],fb[1,t,1,1],fc[1,t,1,1],
  f[1,1,t,1],fa[1,1,t,1],fb[1,1,t,1],fc[1,1,t,1],
  f[1,1,1,t],fa[1,1,1,t],fb[1,1,1,t],fc[1,1,1,t],
  f[u,u,1,1],fa[u,u,1,1],fb[u,u,1,1],fc[u,u,1,1],
  f[u,1,u,1],fa[u,1,u,1],fb[u,1,u,1],fc[u,1,u,1],
  f[u,1,1,u],fa[u,1,1,u],fb[u,1,1,u],fc[u,1,1,u],
  f[1,u,u,1],fa[1,u,u,1],fb[1,u,u,1],
  f[1,u,1,u],fa[1,u,1,u],
  f[1,1,u,u]}]]
dFrG[t_,u_] := -(-1 + t)^29 t (1 + t - 2 u)^4 (-1 + u)^31 u (1 + u)^9 (-2 + u + 
   t u)^3 (-2 - 4 t + 7 u + 2 t u + 3 t^2 u - 2 u^2 - 4 t u^2) (-3 - 
   6 t + t^2 + 12 u + 4 t^2 u - 3 u^2 - 6 t u^2 + t^2 u^2) (3 + 6 t - 
   t^2 - 13 u - 6 t u - 5 t^2 u + 10 u^2 + 9 t u^2 + 4 t^2 u^2 + 
   t^3 u^2 - u^3 - 6 t u^3 - t^2 u^3)^2
VF[t_,w_] := (3+6t-t^2)w^2 - 6(t-1)^2w
DF[t_,u_] := (3+6t-t^2) - (13+6t+5t^2)u + (10+9t+4t^2+t^3)u^2 - (1+6t+t^2)u^3
Factor[dFrG[t,u] + t(t-1)^(29) u^5(u-1)^(27)(u+1)^9 (t-2u+1)^4(t u + u - 2)^3 
   p0G[t,u+1/u-2] VF[t,u+1/u-2] DF[t,u]^2]

VFw[t_,w_] := (3+6t-t^2)w - 6(t-1)^2
Omega[u_] := (u-1)^2/u
ContourPlot[{VFw[t,Omega[u]]==0, DF[t,u]==0, u==-1, u==0, u==1, 
 2u==t+1, t u+u=2}, {t,-5,5},{u,-5,5}]

(*----------------------------- Theorem 2.6 ---------------------------------*)
q1[a_,b_,c_,d_]:=a^2
q2[a_,b_,c_,d_]:=a b
q3[a_,b_,c_,d_]:=a c 
q4[a_,b_,c_,d_]:=a d 
q5[a_,b_,c_,d_]:=b^2
q6[a_,b_,c_,d_]:=b c 
q7[a_,b_,c_,d_]:=b d 
q8[a_,b_,c_,d_]:=c^2
q9[a_,b_,c_,d_]:=c d 
q10[a_,b_,c_,d_]:=d^2
q[a_,b_,c_,d_]:={q1[a,b,c,d],q2[a,b,c,d],q3[a,b,c,d],q4[a,b,c,d],q5[a,b,c,d],q6[a,b,c,d],q7[a,b,c,d],q8[a,b,c,d],q9[a,b,c,d],q10[a,b,c,d]}

(* Zero points of $\frf_{t,u}$ *)
AQ[t_,u_] := {q[t,1,1,1], q[1,t,1,1], q[1,1,t,1], q[1,1,1,t], 
      q[u,u,1,1], q[u,1,u,1], q[u,1,1,u], q[1,u,u,1], q[1,u,1,u], q[1,1,u,u]}
Factor[Det[AQ[t,u]] + (t-1)^6(u-1)^5(u+1)^3 u^2 VF[t,u+1/u-2]] (* = 0 *)

(*============================= Section 2.2 =================================*)
(*--------------------- Proof of Ptoposition 1.6 ----------------------------*)
S3[a_,b_,c_,d_] := a^3+b^3+c^3+d^3
T21[a_,b_,c_,d_] := a^2b+a^2c+a^2d+b^2a+b^2c+b^2d+c^2a+c^2b+c^2d+d^2a+d^2b+d^2c
S111[a_,b_,c_,d_] := b c d + a c d + a b d + a b c
s0[a_,b_,c_,d_] := S3[a,b,c,d] - S111[a,b,c,d]
s1[a_,b_,c_,d_] := T21[a,b,c,d] - 3 S111[a,b,c,d]
s2[a_,b_,c_,d_] := S111[a,b,c,d]
Phi[a_,b_,c_,d_] := {s0[a,b,c,d], s1[a,b,c,d], s2[a,b,c,d]}

g13s[a_,b_,c_,d_] := s1[a,b,c,d] 
g23s[a_,b_,c_,d_] := 3s0[a,b,c,d] - 2 s1[a,b,c,d] 
g33s[a_,b_,c_,d_] := s2[a,b,c,d] 
g43s[a_,b_,c_,d_] := s0[a,b,c,d] - s1[a,b,c,d] + s2[a,b,c,d] (* (dual of $P_1P_2$) *)
Factor[g13s[0,0,0,1]] (* = 0 *)
Factor[g13s[1,1,1,1]] (* = 0 *)
Factor[g23s[0,0,1,1]] (* = 0 *)
Factor[g23s[1,1,1,1]] (* = 0 *)
Factor[g33s[0,0,0,1]] (* = 0 *)
Factor[g33s[0,0,1,1]] (* = 0 *)
Factor[g43s[0,0,1,1]] (* = 0 *)
Factor[g43s[0,1,1,1]] (* = 0 *)

f13s[a_,b_,c_] := (a^2b+a^2c+b^2a+b^2c+c^2a+c^2b) -6a b c
f23s[a_,b_,c_] := a^3+b^3+c^3 + 3 a b c - (a^2b+a^2c+b^2a+b^2c+c^2a+c^2b)
f33s[a_,b_,c_] := a b c

Factor[(f13s[b,c,d] + f13s[a,c,d] + f13s[a,b,d] + f13s[a,b,c]) - 2 g13s[a,b,c,d]] (* = 0 *)
Factor[(f23s[b,c,d] + f23s[a,c,d] + f23s[a,b,d] + f23s[a,b,c]) - g23s[a,b,c,d]] (* = 0 *)
Factor[(f33s[b,c,d] + f33s[a,c,d] + f33s[a,b,d] + f33s[a,b,c]) - g33s[a,b,c,d]] (* = 0 *)

ParametricPlot[{
   {s1[0,0,x,1]/s0[0,0,x,1], 0}, 
   {s1[0,x,x,1]/s0[0,x,x,1], s2[0,x,x,1]/s0[0,x,x,1]}, 
   {3x/(2x+1), s2[x,x,x,1]/s0[x,x,x,1]}, 
   {3/(x+2), s2[x,1,1,1]/s0[x,1,1,1]}, 
   {1, s2[x,x,1,1]/s0[x,x,1,1]}, 
   {s1[0,x,1,1]/s0[0,x,1,1], s2[0,x,1,1]/s0[0,x,1,1]}}, {x,0,0.9}]

Eliminate[{x==s1[t,t,0,1]/s0[t,t,0,1], y==s2[t,t,0,1]/s0[t,t,0,1]}, t]
Eliminate[{x==s1[t,0,1,1]/s0[t,0,1,1], y==s2[t,0,1,1]/s0[t,0,1,1]}, t]
(* -x^2 + x^3 + 4y - 6 x y + 2x^2y + 11y^2 - 15 x y^2 + 16y^3 == 0 
   Cusp (x,y)=(3/2, 1/2). *)

Eliminate[{x==3t/(2t+1), y==s2[t,t,t,1]/s0[t,t,t,1]}, t] 
Eliminate[{x==3/(t+2), y==s2[t,1,1,1]/s0[t,1,1,1]}, t]
(* y == x^2(9-5x)/(27(x-1)^2) *)

(*--------------------------- Theorem 2.10 (1) ------------------------------*)
f1[a_,b_,c_,d_]:=a^6
f2[a_,b_,c_,d_]:=a^5b 
f3[a_,b_,c_,d_]:=a^5c 
f4[a_,b_,c_,d_]:=a^5d 
f5[a_,b_,c_,d_]:=a^4b^2
f6[a_,b_,c_,d_]:=a^4b c 
f7[a_,b_,c_,d_]:=a^4b d 
f8[a_,b_,c_,d_]:=a^4c^2
f9[a_,b_,c_,d_]:=a^4c d 
f10[a_,b_,c_,d_]:=a^4d^2
f11[a_,b_,c_,d_]:=a^3b^3
f12[a_,b_,c_,d_]:=a^3b^2c 
f13[a_,b_,c_,d_]:=a^3b^2d 
f14[a_,b_,c_,d_]:=a^3b c^2
f15[a_,b_,c_,d_]:=a^3b c d 
f16[a_,b_,c_,d_]:=a^3b d^2
f17[a_,b_,c_,d_]:=a^3c^3
f18[a_,b_,c_,d_]:=a^3c^2d 
f19[a_,b_,c_,d_]:=a^3c d^2
f20[a_,b_,c_,d_]:=a^3d^3
f21[a_,b_,c_,d_]:=a^2b^4
f22[a_,b_,c_,d_]:=a^2b^3c 
f23[a_,b_,c_,d_]:=a^2b^3d 
f24[a_,b_,c_,d_]:=a^2b^2c^2
f25[a_,b_,c_,d_]:=a^2b^2c d 
f26[a_,b_,c_,d_]:=a^2b^2d^2
f27[a_,b_,c_,d_]:=a^2b c^3
f28[a_,b_,c_,d_]:=a^2b c^2d 
f29[a_,b_,c_,d_]:=a^2b c d^2
f30[a_,b_,c_,d_]:=a^2b d^3
f31[a_,b_,c_,d_]:=a^2c^4
f32[a_,b_,c_,d_]:=a^2c^3d 
f33[a_,b_,c_,d_]:=a^2c^2d^2
f34[a_,b_,c_,d_]:=a^2c d^3
f35[a_,b_,c_,d_]:=a^2d^4
f36[a_,b_,c_,d_]:=a b^5
f37[a_,b_,c_,d_]:=a b^4c 
f38[a_,b_,c_,d_]:=a b^4d 
f39[a_,b_,c_,d_]:=a b^3c^2
f40[a_,b_,c_,d_]:=a b^3c d 
f41[a_,b_,c_,d_]:=a b^3d^2
f42[a_,b_,c_,d_]:=a b^2c^3
f43[a_,b_,c_,d_]:=a b^2c^2d 
f44[a_,b_,c_,d_]:=a b^2c d^2
f45[a_,b_,c_,d_]:=a b^2d^3
f46[a_,b_,c_,d_]:=a b c^4
f47[a_,b_,c_,d_]:=a b c^3d 
f48[a_,b_,c_,d_]:=a b c^2d^2
f49[a_,b_,c_,d_]:=a b c d^3
f50[a_,b_,c_,d_]:=a b d^4
f51[a_,b_,c_,d_]:=a c^5
f52[a_,b_,c_,d_]:=a c^4d 
f53[a_,b_,c_,d_]:=a c^3d^2
f54[a_,b_,c_,d_]:=a c^2d^3
f55[a_,b_,c_,d_]:=a c d^4
f56[a_,b_,c_,d_]:=a d^5
f57[a_,b_,c_,d_]:=b^6
f58[a_,b_,c_,d_]:=b^5c 
f59[a_,b_,c_,d_]:=b^5d 
f60[a_,b_,c_,d_]:=b^4c^2
f61[a_,b_,c_,d_]:=b^4c d 
f62[a_,b_,c_,d_]:=b^4d^2
f63[a_,b_,c_,d_]:=b^3c^3
f64[a_,b_,c_,d_]:=b^3c^2d 
f65[a_,b_,c_,d_]:=b^3c d^2
f66[a_,b_,c_,d_]:=b^3d^3
f67[a_,b_,c_,d_]:=b^2c^4
f68[a_,b_,c_,d_]:=b^2c^3d 
f69[a_,b_,c_,d_]:=b^2c^2d^2
f70[a_,b_,c_,d_]:=b^2c d^3
f71[a_,b_,c_,d_]:=b^2d^4
f72[a_,b_,c_,d_]:=b c^5
f73[a_,b_,c_,d_]:=b c^4d 
f74[a_,b_,c_,d_]:=b c^3d^2
f75[a_,b_,c_,d_]:=b c^2d^3
f76[a_,b_,c_,d_]:=b c d^4
f77[a_,b_,c_,d_]:=b d^5
f78[a_,b_,c_,d_]:=c^6
f79[a_,b_,c_,d_]:=c^5d 
f80[a_,b_,c_,d_]:=c^4d^2
f81[a_,b_,c_,d_]:=c^3d^3
f82[a_,b_,c_,d_]:=c^2d^4
f83[a_,b_,c_,d_]:=c d^5
f84[a_,b_,c_,d_]:=d^6
f[a_,b_,c_,d_]:={f1[a,b,c,d],f2[a,b,c,d],f3[a,b,c,d],f4[a,b,c,d],f5[a,b,c,d],f6[a,b,c,d],f7[a,b,c,d],f8[a,b,c,d],f9[a,b,c,d],f10[a,b,c,d],f11[a,b,c,d],f12[a,b,c,d],f13[a,b,c,d],f14[a,b,c,d],f15[a,b,c,d],f16[a,b,c,d],f17[a,b,c,d],f18[a,b,c,d],f19[a,b,c,d],f20[a,b,c,d],f21[a,b,c,d],f22[a,b,c,d],f23[a,b,c,d],f24[a,b,c,d],f25[a,b,c,d],f26[a,b,c,d],f27[a,b,c,d],f28[a,b,c,d],f29[a,b,c,d],f30[a,b,c,d],f31[a,b,c,d],f32[a,b,c,d],f33[a,b,c,d],f34[a,b,c,d],f35[a,b,c,d],f36[a,b,c,d],f37[a,b,c,d],f38[a,b,c,d],f39[a,b,c,d],f40[a,b,c,d],f41[a,b,c,d],f42[a,b,c,d],f43[a,b,c,d],f44[a,b,c,d],f45[a,b,c,d],f46[a,b,c,d],f47[a,b,c,d],f48[a,b,c,d],f49[a,b,c,d],f50[a,b,c,d],f51[a,b,c,d],f52[a,b,c,d],f53[a,b,c,d],f54[a,b,c,d],f55[a,b,c,d],f56[a,b,c,d],f57[a,b,c,d],f58[a,b,c,d],f59[a,b,c,d],f60[a,b,c,d],f61[a,b,c,d],f62[a,b,c,d],f63[a,b,c,d],f64[a,b,c,d],f65[a,b,c,d],f66[a,b,c,d],f67[a,b,c,d],f68[a,b,c,d],f69[a,b,c,d],f70[a,b,c,d],f71[a,b,c,d],f72[a,b,c,d],f73[a,b,c,d],f74[a,b,c,d],f75[a,b,c,d],f76[a,b,c,d],f77[a,b,c,d],f78[a,b,c,d],f79[a,b,c,d],f80[a,b,c,d],f81[a,b,c,d],f82[a,b,c,d],f83[a,b,c,d],f84[a,b,c,d]}
fa1[a_,b_,c_,d_]:=6a^5
fa2[a_,b_,c_,d_]:=5a^4b 
fa3[a_,b_,c_,d_]:=5a^4c 
fa4[a_,b_,c_,d_]:=5a^4d 
fa5[a_,b_,c_,d_]:=4a^3b^2
fa6[a_,b_,c_,d_]:=4a^3b c 
fa7[a_,b_,c_,d_]:=4a^3b d 
fa8[a_,b_,c_,d_]:=4a^3c^2
fa9[a_,b_,c_,d_]:=4a^3c d 
fa10[a_,b_,c_,d_]:=4a^3d^2
fa11[a_,b_,c_,d_]:=3a^2b^3
fa12[a_,b_,c_,d_]:=3a^2b^2c 
fa13[a_,b_,c_,d_]:=3a^2b^2d 
fa14[a_,b_,c_,d_]:=3a^2b c^2
fa15[a_,b_,c_,d_]:=3a^2b c d 
fa16[a_,b_,c_,d_]:=3a^2b d^2
fa17[a_,b_,c_,d_]:=3a^2c^3
fa18[a_,b_,c_,d_]:=3a^2c^2d 
fa19[a_,b_,c_,d_]:=3a^2c d^2
fa20[a_,b_,c_,d_]:=3a^2d^3
fa21[a_,b_,c_,d_]:=2a b^4
fa22[a_,b_,c_,d_]:=2a b^3c 
fa23[a_,b_,c_,d_]:=2a b^3d 
fa24[a_,b_,c_,d_]:=2a b^2c^2
fa25[a_,b_,c_,d_]:=2a b^2c d 
fa26[a_,b_,c_,d_]:=2a b^2d^2
fa27[a_,b_,c_,d_]:=2a b c^3
fa28[a_,b_,c_,d_]:=2a b c^2d 
fa29[a_,b_,c_,d_]:=2a b c d^2
fa30[a_,b_,c_,d_]:=2a b d^3
fa31[a_,b_,c_,d_]:=2a c^4
fa32[a_,b_,c_,d_]:=2a c^3d 
fa33[a_,b_,c_,d_]:=2a c^2d^2
fa34[a_,b_,c_,d_]:=2a c d^3
fa35[a_,b_,c_,d_]:=2a d^4
fa36[a_,b_,c_,d_]:=b^5
fa37[a_,b_,c_,d_]:=b^4c 
fa38[a_,b_,c_,d_]:=b^4d 
fa39[a_,b_,c_,d_]:=b^3c^2
fa40[a_,b_,c_,d_]:=b^3c d 
fa41[a_,b_,c_,d_]:=b^3d^2
fa42[a_,b_,c_,d_]:=b^2c^3
fa43[a_,b_,c_,d_]:=b^2c^2d 
fa44[a_,b_,c_,d_]:=b^2c d^2
fa45[a_,b_,c_,d_]:=b^2d^3
fa46[a_,b_,c_,d_]:=b c^4
fa47[a_,b_,c_,d_]:=b c^3d 
fa48[a_,b_,c_,d_]:=b c^2d^2
fa49[a_,b_,c_,d_]:=b c d^3
fa50[a_,b_,c_,d_]:=b d^4
fa51[a_,b_,c_,d_]:=c^5
fa52[a_,b_,c_,d_]:=c^4d 
fa53[a_,b_,c_,d_]:=c^3d^2
fa54[a_,b_,c_,d_]:=c^2d^3
fa55[a_,b_,c_,d_]:=c d^4
fa56[a_,b_,c_,d_]:=d^5
fa57[a_,b_,c_,d_]:=0
fa58[a_,b_,c_,d_]:=0
fa59[a_,b_,c_,d_]:=0
fa60[a_,b_,c_,d_]:=0
fa61[a_,b_,c_,d_]:=0
fa62[a_,b_,c_,d_]:=0
fa63[a_,b_,c_,d_]:=0
fa64[a_,b_,c_,d_]:=0
fa65[a_,b_,c_,d_]:=0
fa66[a_,b_,c_,d_]:=0
fa67[a_,b_,c_,d_]:=0
fa68[a_,b_,c_,d_]:=0
fa69[a_,b_,c_,d_]:=0
fa70[a_,b_,c_,d_]:=0
fa71[a_,b_,c_,d_]:=0
fa72[a_,b_,c_,d_]:=0
fa73[a_,b_,c_,d_]:=0
fa74[a_,b_,c_,d_]:=0
fa75[a_,b_,c_,d_]:=0
fa76[a_,b_,c_,d_]:=0
fa77[a_,b_,c_,d_]:=0
fa78[a_,b_,c_,d_]:=0
fa79[a_,b_,c_,d_]:=0
fa80[a_,b_,c_,d_]:=0
fa81[a_,b_,c_,d_]:=0
fa82[a_,b_,c_,d_]:=0
fa83[a_,b_,c_,d_]:=0
fa84[a_,b_,c_,d_]:=0
fa[a_,b_,c_,d_]:={fa1[a,b,c,d],fa2[a,b,c,d],fa3[a,b,c,d],fa4[a,b,c,d],fa5[a,b,c,d],fa6[a,b,c,d],fa7[a,b,c,d],fa8[a,b,c,d],fa9[a,b,c,d],fa10[a,b,c,d],fa11[a,b,c,d],fa12[a,b,c,d],fa13[a,b,c,d],fa14[a,b,c,d],fa15[a,b,c,d],fa16[a,b,c,d],fa17[a,b,c,d],fa18[a,b,c,d],fa19[a,b,c,d],fa20[a,b,c,d],fa21[a,b,c,d],fa22[a,b,c,d],fa23[a,b,c,d],fa24[a,b,c,d],fa25[a,b,c,d],fa26[a,b,c,d],fa27[a,b,c,d],fa28[a,b,c,d],fa29[a,b,c,d],fa30[a,b,c,d],fa31[a,b,c,d],fa32[a,b,c,d],fa33[a,b,c,d],fa34[a,b,c,d],fa35[a,b,c,d],fa36[a,b,c,d],fa37[a,b,c,d],fa38[a,b,c,d],fa39[a,b,c,d],fa40[a,b,c,d],fa41[a,b,c,d],fa42[a,b,c,d],fa43[a,b,c,d],fa44[a,b,c,d],fa45[a,b,c,d],fa46[a,b,c,d],fa47[a,b,c,d],fa48[a,b,c,d],fa49[a,b,c,d],fa50[a,b,c,d],fa51[a,b,c,d],fa52[a,b,c,d],fa53[a,b,c,d],fa54[a,b,c,d],fa55[a,b,c,d],fa56[a,b,c,d],fa57[a,b,c,d],fa58[a,b,c,d],fa59[a,b,c,d],fa60[a,b,c,d],fa61[a,b,c,d],fa62[a,b,c,d],fa63[a,b,c,d],fa64[a,b,c,d],fa65[a,b,c,d],fa66[a,b,c,d],fa67[a,b,c,d],fa68[a,b,c,d],fa69[a,b,c,d],fa70[a,b,c,d],fa71[a,b,c,d],fa72[a,b,c,d],fa73[a,b,c,d],fa74[a,b,c,d],fa75[a,b,c,d],fa76[a,b,c,d],fa77[a,b,c,d],fa78[a,b,c,d],fa79[a,b,c,d],fa80[a,b,c,d],fa81[a,b,c,d],fa82[a,b,c,d],fa83[a,b,c,d],fa84[a,b,c,d]}
fb1[a_,b_,c_,d_]:=0
fb2[a_,b_,c_,d_]:=a^5
fb3[a_,b_,c_,d_]:=0
fb4[a_,b_,c_,d_]:=0
fb5[a_,b_,c_,d_]:=2a^4b 
fb6[a_,b_,c_,d_]:=a^4c 
fb7[a_,b_,c_,d_]:=a^4d 
fb8[a_,b_,c_,d_]:=0
fb9[a_,b_,c_,d_]:=0
fb10[a_,b_,c_,d_]:=0
fb11[a_,b_,c_,d_]:=3a^3b^2
fb12[a_,b_,c_,d_]:=2a^3b c 
fb13[a_,b_,c_,d_]:=2a^3b d 
fb14[a_,b_,c_,d_]:=a^3c^2
fb15[a_,b_,c_,d_]:=a^3c d 
fb16[a_,b_,c_,d_]:=a^3d^2
fb17[a_,b_,c_,d_]:=0
fb18[a_,b_,c_,d_]:=0
fb19[a_,b_,c_,d_]:=0
fb20[a_,b_,c_,d_]:=0
fb21[a_,b_,c_,d_]:=4a^2b^3
fb22[a_,b_,c_,d_]:=3a^2b^2c 
fb23[a_,b_,c_,d_]:=3a^2b^2d 
fb24[a_,b_,c_,d_]:=2a^2b c^2
fb25[a_,b_,c_,d_]:=2a^2b c d 
fb26[a_,b_,c_,d_]:=2a^2b d^2
fb27[a_,b_,c_,d_]:=a^2c^3
fb28[a_,b_,c_,d_]:=a^2c^2d 
fb29[a_,b_,c_,d_]:=a^2c d^2
fb30[a_,b_,c_,d_]:=a^2d^3
fb31[a_,b_,c_,d_]:=0
fb32[a_,b_,c_,d_]:=0
fb33[a_,b_,c_,d_]:=0
fb34[a_,b_,c_,d_]:=0
fb35[a_,b_,c_,d_]:=0
fb36[a_,b_,c_,d_]:=5a b^4
fb37[a_,b_,c_,d_]:=4a b^3c 
fb38[a_,b_,c_,d_]:=4a b^3d 
fb39[a_,b_,c_,d_]:=3a b^2c^2
fb40[a_,b_,c_,d_]:=3a b^2c d 
fb41[a_,b_,c_,d_]:=3a b^2d^2
fb42[a_,b_,c_,d_]:=2a b c^3
fb43[a_,b_,c_,d_]:=2a b c^2d 
fb44[a_,b_,c_,d_]:=2a b c d^2
fb45[a_,b_,c_,d_]:=2a b d^3
fb46[a_,b_,c_,d_]:=a c^4
fb47[a_,b_,c_,d_]:=a c^3d 
fb48[a_,b_,c_,d_]:=a c^2d^2
fb49[a_,b_,c_,d_]:=a c d^3
fb50[a_,b_,c_,d_]:=a d^4
fb51[a_,b_,c_,d_]:=0
fb52[a_,b_,c_,d_]:=0
fb53[a_,b_,c_,d_]:=0
fb54[a_,b_,c_,d_]:=0
fb55[a_,b_,c_,d_]:=0
fb56[a_,b_,c_,d_]:=0
fb57[a_,b_,c_,d_]:=6b^5
fb58[a_,b_,c_,d_]:=5b^4c 
fb59[a_,b_,c_,d_]:=5b^4d 
fb60[a_,b_,c_,d_]:=4b^3c^2
fb61[a_,b_,c_,d_]:=4b^3c d 
fb62[a_,b_,c_,d_]:=4b^3d^2
fb63[a_,b_,c_,d_]:=3b^2c^3
fb64[a_,b_,c_,d_]:=3b^2c^2d 
fb65[a_,b_,c_,d_]:=3b^2c d^2
fb66[a_,b_,c_,d_]:=3b^2d^3
fb67[a_,b_,c_,d_]:=2b c^4
fb68[a_,b_,c_,d_]:=2b c^3d 
fb69[a_,b_,c_,d_]:=2b c^2d^2
fb70[a_,b_,c_,d_]:=2b c d^3
fb71[a_,b_,c_,d_]:=2b d^4
fb72[a_,b_,c_,d_]:=c^5
fb73[a_,b_,c_,d_]:=c^4d 
fb74[a_,b_,c_,d_]:=c^3d^2
fb75[a_,b_,c_,d_]:=c^2d^3
fb76[a_,b_,c_,d_]:=c d^4
fb77[a_,b_,c_,d_]:=d^5
fb78[a_,b_,c_,d_]:=0
fb79[a_,b_,c_,d_]:=0
fb80[a_,b_,c_,d_]:=0
fb81[a_,b_,c_,d_]:=0
fb82[a_,b_,c_,d_]:=0
fb83[a_,b_,c_,d_]:=0
fb84[a_,b_,c_,d_]:=0
fb[a_,b_,c_,d_]:={fb1[a,b,c,d],fb2[a,b,c,d],fb3[a,b,c,d],fb4[a,b,c,d],fb5[a,b,c,d],fb6[a,b,c,d],fb7[a,b,c,d],fb8[a,b,c,d],fb9[a,b,c,d],fb10[a,b,c,d],fb11[a,b,c,d],fb12[a,b,c,d],fb13[a,b,c,d],fb14[a,b,c,d],fb15[a,b,c,d],fb16[a,b,c,d],fb17[a,b,c,d],fb18[a,b,c,d],fb19[a,b,c,d],fb20[a,b,c,d],fb21[a,b,c,d],fb22[a,b,c,d],fb23[a,b,c,d],fb24[a,b,c,d],fb25[a,b,c,d],fb26[a,b,c,d],fb27[a,b,c,d],fb28[a,b,c,d],fb29[a,b,c,d],fb30[a,b,c,d],fb31[a,b,c,d],fb32[a,b,c,d],fb33[a,b,c,d],fb34[a,b,c,d],fb35[a,b,c,d],fb36[a,b,c,d],fb37[a,b,c,d],fb38[a,b,c,d],fb39[a,b,c,d],fb40[a,b,c,d],fb41[a,b,c,d],fb42[a,b,c,d],fb43[a,b,c,d],fb44[a,b,c,d],fb45[a,b,c,d],fb46[a,b,c,d],fb47[a,b,c,d],fb48[a,b,c,d],fb49[a,b,c,d],fb50[a,b,c,d],fb51[a,b,c,d],fb52[a,b,c,d],fb53[a,b,c,d],fb54[a,b,c,d],fb55[a,b,c,d],fb56[a,b,c,d],fb57[a,b,c,d],fb58[a,b,c,d],fb59[a,b,c,d],fb60[a,b,c,d],fb61[a,b,c,d],fb62[a,b,c,d],fb63[a,b,c,d],fb64[a,b,c,d],fb65[a,b,c,d],fb66[a,b,c,d],fb67[a,b,c,d],fb68[a,b,c,d],fb69[a,b,c,d],fb70[a,b,c,d],fb71[a,b,c,d],fb72[a,b,c,d],fb73[a,b,c,d],fb74[a,b,c,d],fb75[a,b,c,d],fb76[a,b,c,d],fb77[a,b,c,d],fb78[a,b,c,d],fb79[a,b,c,d],fb80[a,b,c,d],fb81[a,b,c,d],fb82[a,b,c,d],fb83[a,b,c,d],fb84[a,b,c,d]}
fc1[a_,b_,c_,d_]:=0
fc2[a_,b_,c_,d_]:=0
fc3[a_,b_,c_,d_]:=a^5
fc4[a_,b_,c_,d_]:=0
fc5[a_,b_,c_,d_]:=0
fc6[a_,b_,c_,d_]:=a^4b 
fc7[a_,b_,c_,d_]:=0
fc8[a_,b_,c_,d_]:=2a^4c 
fc9[a_,b_,c_,d_]:=a^4d 
fc10[a_,b_,c_,d_]:=0
fc11[a_,b_,c_,d_]:=0
fc12[a_,b_,c_,d_]:=a^3b^2
fc13[a_,b_,c_,d_]:=0
fc14[a_,b_,c_,d_]:=2a^3b c 
fc15[a_,b_,c_,d_]:=a^3b d 
fc16[a_,b_,c_,d_]:=0
fc17[a_,b_,c_,d_]:=3a^3c^2
fc18[a_,b_,c_,d_]:=2a^3c d 
fc19[a_,b_,c_,d_]:=a^3d^2
fc20[a_,b_,c_,d_]:=0
fc21[a_,b_,c_,d_]:=0
fc22[a_,b_,c_,d_]:=a^2b^3
fc23[a_,b_,c_,d_]:=0
fc24[a_,b_,c_,d_]:=2a^2b^2c 
fc25[a_,b_,c_,d_]:=a^2b^2d 
fc26[a_,b_,c_,d_]:=0
fc27[a_,b_,c_,d_]:=3a^2b c^2
fc28[a_,b_,c_,d_]:=2a^2b c d 
fc29[a_,b_,c_,d_]:=a^2b d^2
fc30[a_,b_,c_,d_]:=0
fc31[a_,b_,c_,d_]:=4a^2c^3
fc32[a_,b_,c_,d_]:=3a^2c^2d 
fc33[a_,b_,c_,d_]:=2a^2c d^2
fc34[a_,b_,c_,d_]:=a^2d^3
fc35[a_,b_,c_,d_]:=0
fc36[a_,b_,c_,d_]:=0
fc37[a_,b_,c_,d_]:=a b^4
fc38[a_,b_,c_,d_]:=0
fc39[a_,b_,c_,d_]:=2a b^3c 
fc40[a_,b_,c_,d_]:=a b^3d 
fc41[a_,b_,c_,d_]:=0
fc42[a_,b_,c_,d_]:=3a b^2c^2
fc43[a_,b_,c_,d_]:=2a b^2c d 
fc44[a_,b_,c_,d_]:=a b^2d^2
fc45[a_,b_,c_,d_]:=0
fc46[a_,b_,c_,d_]:=4a b c^3
fc47[a_,b_,c_,d_]:=3a b c^2d 
fc48[a_,b_,c_,d_]:=2a b c d^2
fc49[a_,b_,c_,d_]:=a b d^3
fc50[a_,b_,c_,d_]:=0
fc51[a_,b_,c_,d_]:=5a c^4
fc52[a_,b_,c_,d_]:=4a c^3d 
fc53[a_,b_,c_,d_]:=3a c^2d^2
fc54[a_,b_,c_,d_]:=2a c d^3
fc55[a_,b_,c_,d_]:=a d^4
fc56[a_,b_,c_,d_]:=0
fc57[a_,b_,c_,d_]:=0
fc58[a_,b_,c_,d_]:=b^5
fc59[a_,b_,c_,d_]:=0
fc60[a_,b_,c_,d_]:=2b^4c 
fc61[a_,b_,c_,d_]:=b^4d 
fc62[a_,b_,c_,d_]:=0
fc63[a_,b_,c_,d_]:=3b^3c^2
fc64[a_,b_,c_,d_]:=2b^3c d 
fc65[a_,b_,c_,d_]:=b^3d^2
fc66[a_,b_,c_,d_]:=0
fc67[a_,b_,c_,d_]:=4b^2c^3
fc68[a_,b_,c_,d_]:=3b^2c^2d 
fc69[a_,b_,c_,d_]:=2b^2c d^2
fc70[a_,b_,c_,d_]:=b^2d^3
fc71[a_,b_,c_,d_]:=0
fc72[a_,b_,c_,d_]:=5b c^4
fc73[a_,b_,c_,d_]:=4b c^3d 
fc74[a_,b_,c_,d_]:=3b c^2d^2
fc75[a_,b_,c_,d_]:=2b c d^3
fc76[a_,b_,c_,d_]:=b d^4
fc77[a_,b_,c_,d_]:=0
fc78[a_,b_,c_,d_]:=6c^5
fc79[a_,b_,c_,d_]:=5c^4d 
fc80[a_,b_,c_,d_]:=4c^3d^2
fc81[a_,b_,c_,d_]:=3c^2d^3
fc82[a_,b_,c_,d_]:=2c d^4
fc83[a_,b_,c_,d_]:=d^5
fc84[a_,b_,c_,d_]:=0
fc[a_,b_,c_,d_]:={fc1[a,b,c,d],fc2[a,b,c,d],fc3[a,b,c,d],fc4[a,b,c,d],fc5[a,b,c,d],fc6[a,b,c,d],fc7[a,b,c,d],fc8[a,b,c,d],fc9[a,b,c,d],fc10[a,b,c,d],fc11[a,b,c,d],fc12[a,b,c,d],fc13[a,b,c,d],fc14[a,b,c,d],fc15[a,b,c,d],fc16[a,b,c,d],fc17[a,b,c,d],fc18[a,b,c,d],fc19[a,b,c,d],fc20[a,b,c,d],fc21[a,b,c,d],fc22[a,b,c,d],fc23[a,b,c,d],fc24[a,b,c,d],fc25[a,b,c,d],fc26[a,b,c,d],fc27[a,b,c,d],fc28[a,b,c,d],fc29[a,b,c,d],fc30[a,b,c,d],fc31[a,b,c,d],fc32[a,b,c,d],fc33[a,b,c,d],fc34[a,b,c,d],fc35[a,b,c,d],fc36[a,b,c,d],fc37[a,b,c,d],fc38[a,b,c,d],fc39[a,b,c,d],fc40[a,b,c,d],fc41[a,b,c,d],fc42[a,b,c,d],fc43[a,b,c,d],fc44[a,b,c,d],fc45[a,b,c,d],fc46[a,b,c,d],fc47[a,b,c,d],fc48[a,b,c,d],fc49[a,b,c,d],fc50[a,b,c,d],fc51[a,b,c,d],fc52[a,b,c,d],fc53[a,b,c,d],fc54[a,b,c,d],fc55[a,b,c,d],fc56[a,b,c,d],fc57[a,b,c,d],fc58[a,b,c,d],fc59[a,b,c,d],fc60[a,b,c,d],fc61[a,b,c,d],fc62[a,b,c,d],fc63[a,b,c,d],fc64[a,b,c,d],fc65[a,b,c,d],fc66[a,b,c,d],fc67[a,b,c,d],fc68[a,b,c,d],fc69[a,b,c,d],fc70[a,b,c,d],fc71[a,b,c,d],fc72[a,b,c,d],fc73[a,b,c,d],fc74[a,b,c,d],fc75[a,b,c,d],fc76[a,b,c,d],fc77[a,b,c,d],fc78[a,b,c,d],fc79[a,b,c,d],fc80[a,b,c,d],fc81[a,b,c,d],fc82[a,b,c,d],fc83[a,b,c,d],fc84[a,b,c,d]}
fd1[a_,b_,c_,d_]:=0
fd2[a_,b_,c_,d_]:=0
fd3[a_,b_,c_,d_]:=0
fd4[a_,b_,c_,d_]:=a^5
fd5[a_,b_,c_,d_]:=0
fd6[a_,b_,c_,d_]:=0
fd7[a_,b_,c_,d_]:=a^4b 
fd8[a_,b_,c_,d_]:=0
fd9[a_,b_,c_,d_]:=a^4c 
fd10[a_,b_,c_,d_]:=2a^4d 
fd11[a_,b_,c_,d_]:=0
fd12[a_,b_,c_,d_]:=0
fd13[a_,b_,c_,d_]:=a^3b^2
fd14[a_,b_,c_,d_]:=0
fd15[a_,b_,c_,d_]:=a^3b c 
fd16[a_,b_,c_,d_]:=2a^3b d 
fd17[a_,b_,c_,d_]:=0
fd18[a_,b_,c_,d_]:=a^3c^2
fd19[a_,b_,c_,d_]:=2a^3c d 
fd20[a_,b_,c_,d_]:=3a^3d^2
fd21[a_,b_,c_,d_]:=0
fd22[a_,b_,c_,d_]:=0
fd23[a_,b_,c_,d_]:=a^2b^3
fd24[a_,b_,c_,d_]:=0
fd25[a_,b_,c_,d_]:=a^2b^2c 
fd26[a_,b_,c_,d_]:=2a^2b^2d 
fd27[a_,b_,c_,d_]:=0
fd28[a_,b_,c_,d_]:=a^2b c^2
fd29[a_,b_,c_,d_]:=2a^2b c d 
fd30[a_,b_,c_,d_]:=3a^2b d^2
fd31[a_,b_,c_,d_]:=0
fd32[a_,b_,c_,d_]:=a^2c^3
fd33[a_,b_,c_,d_]:=2a^2c^2d 
fd34[a_,b_,c_,d_]:=3a^2c d^2
fd35[a_,b_,c_,d_]:=4a^2d^3
fd36[a_,b_,c_,d_]:=0
fd37[a_,b_,c_,d_]:=0
fd38[a_,b_,c_,d_]:=a b^4
fd39[a_,b_,c_,d_]:=0
fd40[a_,b_,c_,d_]:=a b^3c 
fd41[a_,b_,c_,d_]:=2a b^3d 
fd42[a_,b_,c_,d_]:=0
fd43[a_,b_,c_,d_]:=a b^2c^2
fd44[a_,b_,c_,d_]:=2a b^2c d 
fd45[a_,b_,c_,d_]:=3a b^2d^2
fd46[a_,b_,c_,d_]:=0
fd47[a_,b_,c_,d_]:=a b c^3
fd48[a_,b_,c_,d_]:=2a b c^2d 
fd49[a_,b_,c_,d_]:=3a b c d^2
fd50[a_,b_,c_,d_]:=4a b d^3
fd51[a_,b_,c_,d_]:=0
fd52[a_,b_,c_,d_]:=a c^4
fd53[a_,b_,c_,d_]:=2a c^3d 
fd54[a_,b_,c_,d_]:=3a c^2d^2
fd55[a_,b_,c_,d_]:=4a c d^3
fd56[a_,b_,c_,d_]:=5a d^4
fd57[a_,b_,c_,d_]:=0
fd58[a_,b_,c_,d_]:=0
fd59[a_,b_,c_,d_]:=b^5
fd60[a_,b_,c_,d_]:=0
fd61[a_,b_,c_,d_]:=b^4c 
fd62[a_,b_,c_,d_]:=2b^4d 
fd63[a_,b_,c_,d_]:=0
fd64[a_,b_,c_,d_]:=b^3c^2
fd65[a_,b_,c_,d_]:=2b^3c d 
fd66[a_,b_,c_,d_]:=3b^3d^2
fd67[a_,b_,c_,d_]:=0
fd68[a_,b_,c_,d_]:=b^2c^3
fd69[a_,b_,c_,d_]:=2b^2c^2d 
fd70[a_,b_,c_,d_]:=3b^2c d^2
fd71[a_,b_,c_,d_]:=4b^2d^3
fd72[a_,b_,c_,d_]:=0
fd73[a_,b_,c_,d_]:=b c^4
fd74[a_,b_,c_,d_]:=2b c^3d 
fd75[a_,b_,c_,d_]:=3b c^2d^2
fd76[a_,b_,c_,d_]:=4b c d^3
fd77[a_,b_,c_,d_]:=5b d^4
fd78[a_,b_,c_,d_]:=0
fd79[a_,b_,c_,d_]:=c^5
fd80[a_,b_,c_,d_]:=2c^4d 
fd81[a_,b_,c_,d_]:=3c^3d^2
fd82[a_,b_,c_,d_]:=4c^2d^3
fd83[a_,b_,c_,d_]:=5c d^4
fd84[a_,b_,c_,d_]:=6d^5
fd[a_,b_,c_,d_]:={fd1[a,b,c,d],fd2[a,b,c,d],fd3[a,b,c,d],fd4[a,b,c,d],fd5[a,b,c,d],fd6[a,b,c,d],fd7[a,b,c,d],fd8[a,b,c,d],fd9[a,b,c,d],fd10[a,b,c,d],fd11[a,b,c,d],fd12[a,b,c,d],fd13[a,b,c,d],fd14[a,b,c,d],fd15[a,b,c,d],fd16[a,b,c,d],fd17[a,b,c,d],fd18[a,b,c,d],fd19[a,b,c,d],fd20[a,b,c,d],fd21[a,b,c,d],fd22[a,b,c,d],fd23[a,b,c,d],fd24[a,b,c,d],fd25[a,b,c,d],fd26[a,b,c,d],fd27[a,b,c,d],fd28[a,b,c,d],fd29[a,b,c,d],fd30[a,b,c,d],fd31[a,b,c,d],fd32[a,b,c,d],fd33[a,b,c,d],fd34[a,b,c,d],fd35[a,b,c,d],fd36[a,b,c,d],fd37[a,b,c,d],fd38[a,b,c,d],fd39[a,b,c,d],fd40[a,b,c,d],fd41[a,b,c,d],fd42[a,b,c,d],fd43[a,b,c,d],fd44[a,b,c,d],fd45[a,b,c,d],fd46[a,b,c,d],fd47[a,b,c,d],fd48[a,b,c,d],fd49[a,b,c,d],fd50[a,b,c,d],fd51[a,b,c,d],fd52[a,b,c,d],fd53[a,b,c,d],fd54[a,b,c,d],fd55[a,b,c,d],fd56[a,b,c,d],fd57[a,b,c,d],fd58[a,b,c,d],fd59[a,b,c,d],fd60[a,b,c,d],fd61[a,b,c,d],fd62[a,b,c,d],fd63[a,b,c,d],fd64[a,b,c,d],fd65[a,b,c,d],fd66[a,b,c,d],fd67[a,b,c,d],fd68[a,b,c,d],fd69[a,b,c,d],fd70[a,b,c,d],fd71[a,b,c,d],fd72[a,b,c,d],fd73[a,b,c,d],fd74[a,b,c,d],fd75[a,b,c,d],fd76[a,b,c,d],fd77[a,b,c,d],fd78[a,b,c,d],fd79[a,b,c,d],fd80[a,b,c,d],fd81[a,b,c,d],fd82[a,b,c,d],fd83[a,b,c,d],fd84[a,b,c,d]}

A46 := {
 f[0,1,1,1], fa[0,1,1,1], fb[0,1,1,1], fc[0,1,1,1], fd[0,1,1,1], 
 f[0,-1,1,1], fa[0,-1,1,1], fb[0,-1,1,1], fc[0,-1,1,1], fd[0,-1,1,1], 
 f[0,1,-1,1], fa[0,1,-1,1], fb[0,1,-1,1], fc[0,1,-1,1], fd[0,1,-1,1], 
 f[0,1,1,-1], fa[0,1,1,-1], fb[0,1,1,-1], fc[0,1,1,-1], fd[0,1,1,-1], 
 f[1,0,1,1], fa[1,0,1,1], fb[1,0,1,1], fc[1,0,1,1], fd[1,0,1,1], 
 f[-1,0,1,1], fa[-1,0,1,1], fb[-1,0,1,1], fc[-1,0,1,1], fd[-1,0,1,1], 
 f[1,0,-1,1], fa[1,0,-1,1], fb[1,0,-1,1], fc[1,0,-1,1], fd[1,0,-1,1], 
 f[1,0,1,-1], fa[1,0,1,-1], fb[1,0,1,-1], fc[1,0,1,-1], fd[1,0,1,-1], 
 f[1,1,0,1], fa[1,1,0,1], fb[1,1,0,1], fc[1,1,0,1], fd[1,1,0,1], 
 f[-1,1,0,1], fa[-1,1,0,1], fb[-1,1,0,1], fc[-1,1,0,1], fd[-1,1,0,1], 
 f[1,-1,0,1], fa[1,-1,0,1], fb[1,-1,0,1], fc[1,-1,0,1], fd[1,-1,0,1], 
 f[1,1,0,-1], fa[1,1,0,-1], fb[1,1,0,-1], fc[1,1,0,-1], fd[1,1,0,-1], 
 f[1,1,1,0], fa[1,1,1,0], fb[1,1,1,0], fc[1,1,1,0], fd[1,1,1,0], 
 f[-1,1,1,0], fa[-1,1,1,0], fb[-1,1,1,0], fc[-1,1,1,0], fd[-1,1,1,0], 
 f[1,-1,1,0], fa[1,-1,1,0], fb[1,-1,1,0], fc[1,-1,1,0], fd[1,-1,1,0], 
 f[1,1,-1,0], fa[1,1,-1,0], fb[1,1,-1,0], fc[1,1,-1,0], fd[1,1,-1,0], 
 f[1,1,0,0], fa[1,1,0,0], fb[1,1,0,0], fc[1,1,0,0], fd[1,1,0,0], 
 f[-1,1,0,0], fa[-1,1,0,0], fb[-1,1,0,0], fc[-1,1,0,0], fd[-1,1,0,0], 
 f[1,0,1,0], fa[1,0,1,0], fb[1,0,1,0], fc[1,0,1,0], fd[1,0,1,0], 
 f[-1,0,1,0], fa[-1,0,1,0], fb[-1,0,1,0], fc[-1,0,1,0], fd[-1,0,1,0], 
 f[1,0,0,1], fa[1,0,0,1], fb[1,0,0,1], fc[1,0,0,1], fd[1,0,0,1], 
 f[-1,0,0,1], fa[-1,0,0,1], fb[-1,0,0,1], fc[-1,0,0,1], fd[-1,0,0,1], 
 f[0,1,1,0], fa[0,1,1,0], fb[0,1,1,0], fc[0,1,1,0], fd[0,1,1,0], 
 f[0,-1,1,0], fa[0,-1,1,0], fb[0,-1,1,0], fc[0,-1,1,0], fd[0,-1,1,0], 
 f[0,1,0,1], fa[0,1,0,1], fb[0,1,0,1], fc[0,1,0,1], fd[0,1,0,1], 
 f[0,-1,0,1], fa[0,-1,0,1], fb[0,-1,0,1], fc[0,-1,0,1], fd[0,-1,0,1], 
 f[0,0,1,1], fa[0,0,1,1], fb[0,0,1,1], fc[0,0,1,1], fd[0,0,1,1], 
 f[0,0,-1,1], fa[0,0,-1,1], fb[0,0,-1,1], fc[0,0,-1,1], fd[0,0,-1,1]}

MatrixRank[A46] (* = 83 *)
NullSpace[A46]  (* Obtained results must a multiple of g43s[a^2,b^2,c^2,d^2]. *)

(*--------------------------- Theorem 2.10 (2) ------------------------------*)
h1[a_,b_,c_,d_]:=a^3
h2[a_,b_,c_,d_]:=a^2b 
h3[a_,b_,c_,d_]:=a^2c 
h4[a_,b_,c_,d_]:=a^2d 
h5[a_,b_,c_,d_]:=a b^2
h6[a_,b_,c_,d_]:=a b c 
h7[a_,b_,c_,d_]:=a b d 
h8[a_,b_,c_,d_]:=a c^2
h9[a_,b_,c_,d_]:=a c d 
h10[a_,b_,c_,d_]:=a d^2
h11[a_,b_,c_,d_]:=b^3
h12[a_,b_,c_,d_]:=b^2c 
h13[a_,b_,c_,d_]:=b^2d 
h14[a_,b_,c_,d_]:=b c^2
h15[a_,b_,c_,d_]:=b c d 
h16[a_,b_,c_,d_]:=b d^2
h17[a_,b_,c_,d_]:=c^3
h18[a_,b_,c_,d_]:=c^2d 
h19[a_,b_,c_,d_]:=c d^2
h20[a_,b_,c_,d_]:=d^3
h[a_,b_,c_,d_]:={h1[a,b,c,d],h2[a,b,c,d],h3[a,b,c,d],h4[a,b,c,d],h5[a,b,c,d],h6[a,b,c,d],h7[a,b,c,d],h8[a,b,c,d],h9[a,b,c,d],h10[a,b,c,d],h11[a,b,c,d],h12[a,b,c,d],h13[a,b,c,d],h14[a,b,c,d],h15[a,b,c,d],h16[a,b,c,d],h17[a,b,c,d],h18[a,b,c,d],h19[a,b,c,d],h20[a,b,c,d]}
ha1[a_,b_,c_,d_]:=3a^2
ha2[a_,b_,c_,d_]:=2a b 
ha3[a_,b_,c_,d_]:=2a c 
ha4[a_,b_,c_,d_]:=2a d 
ha5[a_,b_,c_,d_]:=b^2
ha6[a_,b_,c_,d_]:=b c 
ha7[a_,b_,c_,d_]:=b d 
ha8[a_,b_,c_,d_]:=c^2
ha9[a_,b_,c_,d_]:=c d 
ha10[a_,b_,c_,d_]:=d^2
ha11[a_,b_,c_,d_]:=0
ha12[a_,b_,c_,d_]:=0
ha13[a_,b_,c_,d_]:=0
ha14[a_,b_,c_,d_]:=0
ha15[a_,b_,c_,d_]:=0
ha16[a_,b_,c_,d_]:=0
ha17[a_,b_,c_,d_]:=0
ha18[a_,b_,c_,d_]:=0
ha19[a_,b_,c_,d_]:=0
ha20[a_,b_,c_,d_]:=0
ha[a_,b_,c_,d_]:={ha1[a,b,c,d],ha2[a,b,c,d],ha3[a,b,c,d],ha4[a,b,c,d],ha5[a,b,c,d],ha6[a,b,c,d],ha7[a,b,c,d],ha8[a,b,c,d],ha9[a,b,c,d],ha10[a,b,c,d],ha11[a,b,c,d],ha12[a,b,c,d],ha13[a,b,c,d],ha14[a,b,c,d],ha15[a,b,c,d],ha16[a,b,c,d],ha17[a,b,c,d],ha18[a,b,c,d],ha19[a,b,c,d],ha20[a,b,c,d]}
hb1[a_,b_,c_,d_]:=0
hb2[a_,b_,c_,d_]:=a^2
hb3[a_,b_,c_,d_]:=0
hb4[a_,b_,c_,d_]:=0
hb5[a_,b_,c_,d_]:=2a b 
hb6[a_,b_,c_,d_]:=a c 
hb7[a_,b_,c_,d_]:=a d 
hb8[a_,b_,c_,d_]:=0
hb9[a_,b_,c_,d_]:=0
hb10[a_,b_,c_,d_]:=0
hb11[a_,b_,c_,d_]:=3b^2
hb12[a_,b_,c_,d_]:=2b c 
hb13[a_,b_,c_,d_]:=2b d 
hb14[a_,b_,c_,d_]:=c^2
hb15[a_,b_,c_,d_]:=c d 
hb16[a_,b_,c_,d_]:=d^2
hb17[a_,b_,c_,d_]:=0
hb18[a_,b_,c_,d_]:=0
hb19[a_,b_,c_,d_]:=0
hb20[a_,b_,c_,d_]:=0
hb[a_,b_,c_,d_]:={hb1[a,b,c,d],hb2[a,b,c,d],hb3[a,b,c,d],hb4[a,b,c,d],hb5[a,b,c,d],hb6[a,b,c,d],hb7[a,b,c,d],hb8[a,b,c,d],hb9[a,b,c,d],hb10[a,b,c,d],hb11[a,b,c,d],hb12[a,b,c,d],hb13[a,b,c,d],hb14[a,b,c,d],hb15[a,b,c,d],hb16[a,b,c,d],hb17[a,b,c,d],hb18[a,b,c,d],hb19[a,b,c,d],hb20[a,b,c,d]}
hc1[a_,b_,c_,d_]:=0
hc2[a_,b_,c_,d_]:=0
hc3[a_,b_,c_,d_]:=a^2
hc4[a_,b_,c_,d_]:=0
hc5[a_,b_,c_,d_]:=0
hc6[a_,b_,c_,d_]:=a b 
hc7[a_,b_,c_,d_]:=0
hc8[a_,b_,c_,d_]:=2a c 
hc9[a_,b_,c_,d_]:=a d 
hc10[a_,b_,c_,d_]:=0
hc11[a_,b_,c_,d_]:=0
hc12[a_,b_,c_,d_]:=b^2
hc13[a_,b_,c_,d_]:=0
hc14[a_,b_,c_,d_]:=2b c 
hc15[a_,b_,c_,d_]:=b d 
hc16[a_,b_,c_,d_]:=0
hc17[a_,b_,c_,d_]:=3c^2
hc18[a_,b_,c_,d_]:=2c d 
hc19[a_,b_,c_,d_]:=d^2
hc20[a_,b_,c_,d_]:=0
hc[a_,b_,c_,d_]:={hc1[a,b,c,d],hc2[a,b,c,d],hc3[a,b,c,d],hc4[a,b,c,d],hc5[a,b,c,d],hc6[a,b,c,d],hc7[a,b,c,d],hc8[a,b,c,d],hc9[a,b,c,d],hc10[a,b,c,d],hc11[a,b,c,d],hc12[a,b,c,d],hc13[a,b,c,d],hc14[a,b,c,d],hc15[a,b,c,d],hc16[a,b,c,d],hc17[a,b,c,d],hc18[a,b,c,d],hc19[a,b,c,d],hc20[a,b,c,d]}
hd1[a_,b_,c_,d_]:=0
hd2[a_,b_,c_,d_]:=0
hd3[a_,b_,c_,d_]:=0
hd4[a_,b_,c_,d_]:=a^2
hd5[a_,b_,c_,d_]:=0
hd6[a_,b_,c_,d_]:=0
hd7[a_,b_,c_,d_]:=a b 
hd8[a_,b_,c_,d_]:=0
hd9[a_,b_,c_,d_]:=a c 
hd10[a_,b_,c_,d_]:=2a d 
hd11[a_,b_,c_,d_]:=0
hd12[a_,b_,c_,d_]:=0
hd13[a_,b_,c_,d_]:=b^2
hd14[a_,b_,c_,d_]:=0
hd15[a_,b_,c_,d_]:=b c 
hd16[a_,b_,c_,d_]:=2b d 
hd17[a_,b_,c_,d_]:=0
hd18[a_,b_,c_,d_]:=c^2
hd19[a_,b_,c_,d_]:=2c d 
hd20[a_,b_,c_,d_]:=3d^2
hd[a_,b_,c_,d_]:={hd1[a,b,c,d],hd2[a,b,c,d],hd3[a,b,c,d],hd4[a,b,c,d],hd5[a,b,c,d],hd6[a,b,c,d],hd7[a,b,c,d],hd8[a,b,c,d],hd9[a,b,c,d],hd10[a,b,c,d],hd11[a,b,c,d],hd12[a,b,c,d],hd13[a,b,c,d],hd14[a,b,c,d],hd15[a,b,c,d],hd16[a,b,c,d],hd17[a,b,c,d],hd18[a,b,c,d],hd19[a,b,c,d],hd20[a,b,c,d]}

A43 := {
 h[0,1,1,1], hb[0,1,1,1], hc[0,1,1,1], 
 h[1,0,1,1], ha[1,0,1,1], hc[1,0,1,1], 
 h[1,1,0,1], ha[1,1,0,1], hb[1,1,0,1], 
 h[1,1,1,0], ha[1,1,1,0], hb[1,1,1,0], 
 h[1,1,0,0], ha[1,1,0,0], 
 h[1,0,1,0], ha[1,0,1,0],  
 h[1,0,0,1], ha[1,0,0,1], 
 h[0,1,1,0], hb[0,1,1,0], 
 h[0,1,0,1], hb[0,1,0,1], 
 h[0,0,1,1], hc[0,0,1,1]}

MatrixRank[A43] (* = 19 *)
NullSpace[A43]  (* Obtained results must a multiple of g43s[a,b,c,d]. *)

B43 := {
 h[0,1,1,1], h[0,-1,1,1], h[0,1,-1,1], h[0,1,1,-1], 
 h[1,0,1,1], h[-1,0,1,1], h[1,0,-1,1], h[1,0,1,-1], 
 h[1,1,0,1], h[-1,1,0,1], h[1,-1,0,1], h[1,1,0,-1], 
 h[1,1,1,0], h[-1,1,1,0], h[1,-1,1,0], h[1,1,-1,0], 
 h[1,1,0,0], h[-1,1,0,0], h[1,0,1,0], h[-1,0,1,0], 
 h[1,0,0,1], h[-1,0,0,1], h[0,1,1,0], h[0,-1,1,0], 
 h[0,1,0,1], h[0,-1,0,1], h[0,0,1,1], h[0,0,-1,1]}

MatrixRank[B43]  (* = 20 *
NullSpace[B43]  (* {} Null *)
(*===========================================================================*)
(*============================== Section 3 ==================================*)
(*===========================================================================*)

S6[a_,b_,c_]:=(a^6+b^6+c^6)
S51[a_,b_,c_]:=(a^5b + b^5c + c^5a)
S15[a_,b_,c_]:=(a b^5 + b c^5 + c a^5)
S42[a_,b_,c_]:=(a^4b^2 + b^4c^2 + c^4a^2)
S24[a_,b_,c_]:=(a^2b^4 + b^2c^4 + c^2a^4)
S33[a_,b_,c_]:=(a^3b^3 + b^3c^3 + c^3a^3)
US3[a_,b_,c_]:=a b c(a^3 + b^3 + c^3)
US21[a_,b_,c_]:=a b c(a^2b + b^2c + c^2a)
US12[a_,b_,c_]:=a b c(a b^2 + b c^2+ c a^2)
U2[a_,b_,c_]:=(a^2b^2c^2)
T51[a_,b_,c_]:=S51[a,b,c]+S15[a,b,c]
T42[a_,b_,c_]:=S42[a,b,c]+S24[a,b,c]
UT21[a_,b_,c_]:=US21[a,b,c]+US12[a,b,c]
S5[a_, b_, c_] := a^5 + b^5 + c^5
S41[a_, b_, c_] := a^4 b + b^4 c + c^4 a
S14[a_, b_, c_] := a b^4 + b c^4 + c a^4
S32[a_, b_, c_] := a^3 b^2 + b^3 c^2 + c^3 a^2
S23[a_, b_, c_] := a^2 b^3 + b^2 c^3 + c^2 a^3
T41[a_, b_, c_] := S41[a,b,c] + S14[a,b,c]
T32[a_, b_, c_] := S32[a,b,c] + S23[a,b,c]
US2[a_, b_, c_] := a b c(a^2+b^2+c^2)
US11[a_, b_, c_] := a b c(a b+b c+c a)
S4[a_,b_,c_] := (a^4+b^4+c^4)
S31[a_,b_,c_] := (a^3b + b^3c + c^3a)
S13[a_,b_,c_] := (a b^3 + b c^3 + c a^3)
S22[a_,b_,c_] := (a^2b^2 + b^2c^2 + c^2a^2)
US1[a_,b_,c_] := a b c(a + b + c)
T31[a_,b_,c_] := (a^3b + b^3c + c^3a)+(a b^3 + b c^3 + c a^3)
S3[a_,b_,c_] := (a^3+b^3+c^3)
S21[a_,b_,c_] := (a^2b + b^2c + c^2a)
S12[a_,b_,c_] := (a b^2 + b c^2 + c a^2)
U[a_,b_,c_] := a b c
T21[a_,b_,c_] := (a^2b + b^2c + c^2a)+(a b^2 + b c^2 + c a^2)
S2[a_,b_,c_] := (a^2+b^2+c^2)
S11[a_,b_,c_] := (a b + b c + c a)
S1[a_, b_, c_] := a + b + c

S120[a_,b_,c_] := a^(12)+b^(12)+c^(12)
T111[a_,b_,c_] := a^(11)b+b^(11)c+c^(11)a+a b^(11)+b c^(11)+c a^(11)
T102[a_,b_,c_] := a^(10)b^2+b^(10)c^2+c^(10)a^2+a^2b^(10)+b^2c^(10)+c^2a^(10)
T93[a_,b_,c_] := a^9b^3+b^9c^3+c^9a^3+a^3b^9+b^3c^9+c^3a^9
T84[a_,b_,c_] := a^8b^4+b^8c^4+c^8a^4+a^4b^8+b^4c^8+c^4a^8
T75[a_,b_,c_] := a^7b^5+b^7c^5+c^7a^5+a^5b^7+b^5c^7+c^5a^7
S66[a_,b_,c_] := a^6b^6+b^6c^6+c^6a^6
S1011[a_,b_,c_] := a b c(a^9+b^9+c^9)
T921[a_,b_,c_] := a b c(a^8b+b^8c+c^8a+a b^8+b c^8+c a^8)
T831[a_,b_,c_] := a b c(a^7b^2+b^7c^2+c^7a^2+a^2b^7+b^2c^7+c^2a^7)
T741[a_,b_,c_] := a b c(a^6b^3+b^6c^3+c^6a^3+a^3b^6+b^3c^6+c^3a^6)
T651[a_,b_,c_] := a b c(a^5b^4+b^5c^4+c^5a^4+a^4b^5+b^4c^5+c^4a^5)
S822[a_,b_,c_] := a^2b^2c^2(a^6+b^6+c^6)
T732[a_,b_,c_] := a^2b^2c^2(a^5b+b^5c+c^5a+a b^5+b c^5+c a^5)
T642[a_,b_,c_] := a^2b^2c^2(a^4b^2+b^4c^2+c^4a^2+a^2b^4+b^2c^4+c^2a^4)
S552[a_,b_,c_] := a^2b^2c^2(a^3b^3+b^3c^3+c^3a^3)
S633[a_,b_,c_] := a^3b^3c^3(a^3+b^3+c^3)
T543[a_,b_,c_] := a^3b^3c^3(a^2b+b^2c+c^2a+a b^2+b c^2+c a^2)
U4[a_,b_,c_] := a^4b^4c^4

S10[a_,b_,c_] := a^(10)+b^(10)+c^(10)
T91[a_,b_,c_] := a^9b+b^9c+c^9a+a b^9+b c^9+c a^9
T82[a_,b_,c_] := a^8b^2+b^8c^2+c^8a^2+a^2b^8+b^2c^8+c^2a^8
T73[a_,b_,c_] := a^7b^3+b^7c^3+c^7a^3+a^3b^7+b^3c^7+c^3a^7
T64[a_,b_,c_] := a^6b^4+b^6c^4+c^6a^4+a^4b^6+b^4c^6+c^4a^6
S55[a_,b_,c_] := a^5b^5+b^5c^5+c^5a^5
S811[a_,b_,c_] := a b c(a^7+b^7+c^7)
T721[a_,b_,c_] := a b c(a^6b+b^6c+c^6a+a b^6+b c^6+c a^6)
T631[a_,b_,c_] := a b c(a^5b^2+b^5c^2+c^5a^2+a^2b^5+b^2c^5+c^2a^5)
T541[a_,b_,c_] := a b c(a^4b^3+b^4c^3+c^4a^3+a^3b^4+b^3c^4+c^3a^4)
S622[a_,b_,c_] := a^2b^2c^2(a^4+b^4+c^4)
T532[a_,b_,c_] := a^2b^2c^2(a^3b+b^3c+c^3a+a b^3+b c^3+c a^3)
S442[a_,b_,c_] := a^2b^2c^2(a^2b^2+b^2c^2+c^2a^2)
S433[a_,b_,c_] := a^3b^3c^3(a+b+c)

S8[a_,b_,c_] := a^8+b^8+c^8
T71[a_,b_,c_] := a^7b+b^7c+c^7a+a b^7+b c^7+c a^7
T62[a_,b_,c_] := a^6b^2+b^6c^2+c^6a^2+a^2b^6+b^2c^6+c^2a^6
T53[a_,b_,c_] := a^5b^3+b^5c^3+c^5a^3+a^3b^5+b^3c^5+c^3a^5
S44[a_,b_,c_] := a^4b^4+b^4c^4+c^4a^4
S611[a_,b_,c_] := a b c(a^5+b^5+c^5)
T521[a_,b_,c_] := a b c(a^4b+b^4c+c^4a+a b^4+b c^4+c a^4)
T431[a_,b_,c_] := a b c(a^3b^2+b^3c^2+c^3a^2+a^2b^3+b^2c^3+c^2a^3)
S422[a_,b_,c_] := a^2b^2c^2(a^2+b^2+c^2)
S332[a_,b_,c_] := a^2b^2c^2(a b+b c+c a)

(*---------------------------- Proposition 3.4 ------------------------------*)
Delta1[a_,b_,c_,w_] := (2 S3[a,b,c] - (w+2) T21[a,b,c] + (6w+6) U[a,b,c])
Delta2[a_,b_,c_,w_] := ((2w+1)S2[a,b,c] - (w^2+2)S11[a,b,c])
Xi[a_,b_,c_,w_] := (a+b+c) (1-w) Delta1[a,b,c,w] Delta2[a,b,c,w] 

cf1[x_,y_,z_]:=x^3
cf2[x_,y_,z_]:=x^2y
cf3[x_,y_,z_]:=x^2z
cf4[x_,y_,z_]:=x y^2
cf5[x_,y_,z_]:=x y z
cf6[x_,y_,z_]:=x z^2
cf7[x_,y_,z_]:=y^3
cf8[x_,y_,z_]:=y^2z
cf9[x_,y_,z_]:=y z^2
cf10[x_,y_,z_]:=z^3
cf[x_,y_,z_] := {cf1[x,y,z],cf2[x,y,z],cf3[x,y,z],cf4[x,y,z],cf5[x,y,z],cf6[x,y,z],cf7[x,y,z],cf8[x,y,z],cf9[x,y,z],cf10[x,y,z]}

A[a_,b_,c_,w_] :={cf[1,1,1],
  cf[a,b,c],cf[a,c,b],cf[b,a,c],cf[b,c,a],cf[c,a,b],cf[c,b,a],
  cf[w,1,1],cf[1,w,1],cf[1,1,w]}
(* The following takes long time. *)
Factor[Det[A[a,b,c,w]] - 
  (a-b)^3(b-c)^3(c-a)^3(a+b+c)^2 (w-1)^4 Delta1[a,b,c,w] Delta2[a,b,c,w]^2]  (* = 0 *)

(*------------------------- Definition of FrakF[] ---------------------------*)

p0F[a_,b_,c_,w_] := 
 T102[a,b,c] + 
 (4 w^2-w-4) T93[a,b,c] +
 (-4 w^3-w^2+2 w+4) T84[a,b,c] + 
 (w^4-4 w^2+w+4) T75[a,b,c] + 
 (2 w^4+8 w^3+2 w^2-4 w-10) S66[a,b,c] +
 2 S1011[a,b,c] + 
 (-4 w^2-7 w-8) T921[a,b,c] + 
 (w^2+16 w+12) T831[a,b,c] + 
 (w^4+8 w^3-9 w^2-34 w-8) T741[a,b,c] + 
 (-13 w^4-16 w^3+12 w^2+25 w+2) T651[a,b,c] + 
 (8 w^3+24 w^2+60 w+28) S822[a,b,c] + 
 (-2 w^4-16 w^3-59 w^2-87 w-36) T732[a,b,c] + 
 (26 w^4+84 w^3+135 w^2+88 w+23) T642[a,b,c] + 
 (12 w^4-56 w^3-168 w^2-108 w-16) S552[a,b,c] + 
 (-26 w^4-56 w^3+62 w^2+102 w+30) S633[a,b,c] + 
 (-12 w^4-48 w^3-80 w^2-38 w-2) T543[a,b,c] + 
 (30 w^4+240 w^3+270 w^2+60 w-30) U4[a,b,c] 

p1F[a_,b_,c_,w_] := 
 -2 T111[a,b,c] + 
 (-4 w^2+2 w+6) T102[a,b,c] + 
 (-2 w^2-2 w-2) T93[a,b,c] + 
 (3 w^4+4 w^3+5 w^2-4 w-8) T84[a,b,c] + 
 (-w^5-w^4+2 w^2+2 w+4) T75[a,b,c] + 
 (-2 w^5-8 w^4-8 w^3-2 w^2+4 w+4) S66[a,b,c] + 
 (8 w^2+8 w+8) S1011[a,b,c] + 
 (-2 w^2-26 w-16) T921[a,b,c] + 
 (-2 w^3+13 w^2+49 w+18) T831[a,b,c] + 
 (-w^5-7 w^4-10 w^3-17 w^2-11 w-8) T741[a,b,c] + 
 (13 w^5+25 w^4+20 w^3-2 w^2-20 w) T651[a,b,c] + 
 (-6 w^4-12 w^3-12 w^2-6 w) S822[a,b,c] + 
 (2 w^5+14 w^4+42 w^3+27 w^2+9 w+14) T732[a,b,c] + 
 (-26 w^5-89 w^4-136 w^3-87 w^2-24 w-10) T642[a,b,c] + 
 (-12 w^5+30 w^4+108 w^3+132 w^2+90 w+12) S552[a,b,c] + 
 (26 w^5+68 w^4+32 w^3-18 w^2-60 w-24) S633[a,b,c] + 
 (12 w^5+48 w^4+72 w^3+48 w^2+12 w-6) T543[a,b,c] + 
 (-30 w^5-210 w^4-300 w^3-210 w^2-30 w+60) U4[a,b,c] 

p2F[a_,b_,c_,w_] := 
 S120[a,b,c] + 
 (-4 w^2-w) T111[a,b,c] + 
 (12 w^3+7 w^2-2 w-7) T102[a,b,c] + 
 (-9 w^4-8 w^3-2 w^2+4 w+4) T93[a,b,c] + 
 (2 w^5-4 w^4-12 w^3-3 w^2+6 w+11) T84[a,b,c] + 
 (4 w^5+4 w^4+8 w^3+6 w^2-3 w-4) T75[a,b,c] + 
 (4 w^5-2 w^4-8 w^2-8 w-10) S66[a,b,c] + 
 (8 w^3+5 w^2+8 w) S1011[a,b,c] + 
 (-15 w^4-30 w^3-12 w^2+18 w+10) T921[a,b,c] + 
 (8 w^5+47 w^4+54 w^3-4 w^2-52 w-20) T831[a,b,c] + 
 (-w^6-13 w^5-4 w^4+10 w^3+4 w^2-5 w) T741[a,b,c] + 
 (-3 w^6-15 w^5-24 w^4-2 w^3+11 w^2+32 w+10) T651[a,b,c] + 
 (12 w^5+33 w^4-12 w^3-24 w^2-36 w-9) S822[a,b,c] + 
 (-3 w^6-32 w^5-44 w^4-22 w^3+100 w^2+79 w+30) T732[a,b,c] + 
 (12 w^6+36 w^5+42 w^4-68 w^3-158 w^2-110 w-36) T642[a,b,c] + 
 (3 w^6+12 w^5+36 w^4+48 w^3+54 w^2+102 w+24) S552[a,b,c] + 
 (3 w^6+2 w^5-10 w^4-20 w^3+33 w^2-24 w-20) S633[a,b,c] + 
 (-6 w^6-3 w^5-6 w^4+60 w^3+57 w^2+33 w+6) T543[a,b,c] + 
 (-12 w^6-12 w^5-93 w^4-84 w^3-192 w^2-120 w+18) U4[a,b,c] 

p3F[a_,b_,c_,w_] := 
 (4 w^2-2) S120[a,b,c] + 
 (-8 w^3-4 w^2+2 w+4) T111[a,b,c] + 
 (5 w^4+4 w^3+5 w^2) T102[a,b,c] + 
 (-w^5+3 w^4-8 w^3-8 w^2-2 w+4) T93[a,b,c] + 
 (-2 w^5+12 w^4+8 w^3+6 w^2-8 w-14) T84[a,b,c] + 
 (-5 w^5+7 w^4+16 w^3+12 w^2-8) T75[a,b,c] + 
 (-8 w^5 - 14 w^4 - 24 w^3 - 30 w^2 + 16 w + 32) S66[a,b,c] + 
 (14 w^4+24 w^3+12 w^2-32 w-20) S1011[a,b,c] + 
 (-7 w^5-27 w^4-36 w^3+4 w^2+30 w+28) T921[a,b,c] + 
 (w^6+7 w^4+16 w^3-10 w^2-26 w-20) T831[a,b,c] + 
 (3 w^6-6 w^5-49 w^4-80 w^3+6 w^2+100 w+32) T741[a,b,c] + 
 (4 w^6+29 w^5+35 w^4+4 w^3-8 w^2-74 w-24) T651[a,b,c] + 
 (2 w^6+36 w^5+84 w^4+144 w^3+48 w^2-36 w-38) S822[a,b,c] + 
 (-7 w^6-27 w^5-122 w^4-96 w^3-130 w^2-2 w-16) T732[a,b,c] + 
 (2 w^6+68 w^5+175 w^4+292 w^3+217 w^2+92 w+46) T642[a,b,c] + 
 (-32 w^6-108 w^5-222 w^4-216 w^3-48 w^2-168 w-40) S552[a,b,c] + 
 (6 w^6+46 w^5+68 w^4+112 w^3-120 w^2-36 w+28) S633[a,b,c] + 
 (-56 w^5-92 w^4-200 w^3-92 w^2-14 w+4) T543[a,b,c] + 
 (54 w^6+144 w^5+486 w^4+408 w^3+414 w^2+180 w-96) U4[a,b,c] 

p4F[a_,b_,c_,w_] := 
 2 S120[a,b,c] + 
 (8 w^2+2 w-4) T111[a,b,c] + 
 (-8 w^3-4 w^2-4 w-2) T102[a,b,c] + 
 (6 w^4+10 w^3+9 w^2+3 w+4) T93[a,b,c] + 
 (-4 w^5-w^4-5 w^2-2 w+6) T84[a,b,c] + 
 (w^6-4 w^5+5 w^4-10 w^3-17 w^2-5 w) T75[a,b,c] + 
 (2 w^6+24 w^4+16 w^3+18 w^2+12 w-12) S66[a,b,c] + 
 (-48 w^3-66 w^2-48 w) S1011[a,b,c] + 
 (42 w^4+98 w^3+143 w^2+89 w+36) T921[a,b,c] + 
 (-16 w^5-88 w^4-188 w^3-242 w^2-140 w-58) T831[a,b,c] + 
 (3 w^6+30 w^5+69 w^4+168 w^3+222 w^2+156 w+18) T741[a,b,c] + 
 (-7 w^6-22 w^5-67 w^4-118 w^3-65 w^2-59 w+8) T651[a,b,c] + 
 (-24 w^5-96 w^4-120 w^3-138 w^2-84 w-42) S822[a,b,c] + 
 (4 w^6+56 w^5+98 w^4+226 w^3+103 w^2+67 w-2) T732[a,b,c] + 
 (2 w^6+32 w^5+23 w^4+60 w^3+67 w^2+52 w+40) T642[a,b,c] + 
 (6 w^6+24 w^5+42 w^4-78 w^2-240 w-60) S552[a,b,c] + 
 (-32 w^6-108 w^5-252 w^4-300 w^3-306 w^2-18 w+80) S633[a,b,c] + 
 (-42 w^5-12 w^4-60 w^3+12 w^2-24) T543[a,b,c] + 
 (54 w^6+144 w^5+396 w^4+288 w^3+324 w^2+180 w-36) U4[a,b,c]  

p5F[a_,b_,c_,w_] := 
 (-4 w^2-4 w-2) S120[a,b,c] + 
 (8 w^3+10 w^2+10 w+6) T111[a,b,c] + 
 (-9 w^4-22 w^3-24 w^2-9 w-4) T102[a,b,c] + 
 (5 w^5+11 w^4+22 w^3+19 w^2+7 w-2) T93[a,b,c] + 
 (-w^6+w^5-8 w^4+4 w^3+4 w^2-2 w+2) T84[a,b,c] + 
 (-w^6-21 w^4-30 w^3-29 w^2-17 w-4) T75[a,b,c] + 
 (8 w^5+14 w^4+36 w^3+48 w^2+30 w+8) S66[a,b,c] + 
 (-6 w^4+4 w^3-10 w^2+2 w-8) S1011[a,b,c] + 
 (3 w^5+9 w^4+14 w^3-37 w^2-31 w-20) T921[a,b,c] + 
 (-w^6-2 w^5+w^4+46 w^3+129 w^2+81 w+40) T831[a,b,c] + 
 (-2 w^6-7 w^5-19 w^4-78 w^3-119 w^2-107 w-10) T741[a,b,c] + 
 (5 w^6+2 w^5+41 w^4+86 w^3+27 w^2+45 w-8) T651[a,b,c] + 
 (-18 w^5-24 w^4-36 w^3+42 w^2+66 w+42) S822[a,b,c] + 
 (5 w^6+9 w^5+42 w^4-108 w^3-70 w^2-82 w-12) T732[a,b,c] + 
 (-7 w^6-37 w^5-19 w^4-22 w^3-16 w^2-25 w-30) T642[a,b,c] + 
 (6 w^6+6 w^5-42 w^4-60 w^3-30 w^2+162 w+48) S552[a,b,c] + 
 (6 w^6+6 w^5+96 w^4+184 w^3+272 w^2+44 w-56) S633[a,b,c] + 
 (24 w^5-36 w^4+24 w^3+6 w^2+30 w+30) T543[a,b,c] + 
 (-24 w^6+6 w^5-66 w^4-48 w^3-354 w^2-300 w-24) U4[a,b,c] 

FrakF[a_,b_,c_,u1_,u2_,u3_,w_] := p0F[u1,u2,u3,w] s0[a,b,c] + p1F[u1,u2,u3,w] s1[a,b,c] + 
p2F[u1,u2,u3,w] s2[a,b,c] + p3F[u1,u2,u3,w] s3[a,b,c] + 
p4F[u1,u2,u3,w] s4[a,b,c] + p5F[u1,u2,u3,w] s5[a,b,c]

(*---------------------------- Proposition 3.5 ------------------------------*)

s0[a_,b_,c_] := S6[a,b,c] - 3 U2[a,b,c]
s1[a_,b_,c_] := T51[a,b,c] - 6 U2[a,b,c]
s2[a_,b_,c_] := T42[a,b,c] - 6 U2[a,b,c]
s3[a_,b_,c_] := S33[a,b,c] - 3 U2[a,b,c]
s4[a_,b_,c_] := US3[a,b,c] - 3 U2[a,b,c]
s5[a_,b_,c_] := UT21[a,b,c] - 6 U2[a,b,c]
s6[a_,b_,c_] := U2[a,b,c]
s[a_,b_,c_] := {s0[a,b,c], s1[a,b,c], s2[a,b,c], s3[a,b,c], s4[a,b,c], s5[a,b,c]}
s0a[a_,b_,c_] := 6 a^5 - 6 a b^2 c^2
s1a[a_,b_,c_] := 5 a^4 b + b^5 + 5 a^4 c - 12 a b^2 c^2 + c^5
s2a[a_,b_,c_] := 4 a^3 b^2 + 2 a b^4 + 4 a^3 c^2 - 12 a b^2 c^2 + 2 a c^4
s3a[a_,b_,c_] := 3 a^2 b^3 - 6 a b^2 c^2 + 3 a^2 c^3
s4a[a_,b_,c_] := 4 a^3 b c + b^4 c - 6 a b^2 c^2 + b c^4
s5a[a_,b_,c_] := 3a^2b^2c+2a b^3c+3a^2b c^2-12a b^2c^2+b^3c^2+2a b c^3+b^2c^3
s6a[a_,b_,c_] := 2a b^2c^2
sa[a_,b_,c_] := {s0a[a,b,c], s1a[a,b,c], s2a[a,b,c], s3a[a,b,c], s4a[a,b,c], s5a[a,b,c]}
sb[a_,b_,c_] := sa[b,a,c]
sc[a_,b_,c_] := sa[c,a,b]
s0aa[a_,b_,c_] := 30 a^4 - 6 b^2 c^2
s1aa[a_,b_,c_] := 20 a^3 b + 20 a^3 c - 12 b^2 c^2
s2aa[a_,b_,c_] := 12 a^2 b^2 + 2 b^4 + 12 a^2 c^2 - 12 b^2 c^2 + 2 c^4
s3aa[a_,b_,c_] := 6 a b^3 - 6 b^2 c^2 + 6 a c^3
s4aa[a_,b_,c_] := 12 a^2 b c - 6 b^2 c^2
s5aa[a_,b_,c_] := 6 a b^2 c + 2 b^3 c + 6 a b c^2 - 12 b^2 c^2 + 2 b c^3
s6aa[a_,b_,c_] := 2b^2 c^2
saa[a_,b_,c_] := {s0aa[a,b,c], s1aa[a,b,c], s2aa[a,b,c], s3aa[a,b,c], s4aa[a,b,c], s5aa[a,b,c]}
sbb[a_,b_,c_] := saa[b,a,c]
sbc[a_,b_,c_] := saa[c,a,b]
s0aaa[a_,b_,c_] := 120 a^3
s1aaa[a_,b_,c_] := 60 a^2 b + 60 a^2 c
s2aaa[a_,b_,c_] := 24 a b^2 + 24 a c^2
s3aaa[a_,b_,c_] := 6 b^3 + 6 c^3
s4aaa[a_,b_,c_] := 24 a b c
s5aaa[a_,b_,c_] := 6 b^2 c + 6 b c^2
s6aaa[a_,b_,c_] := 0
saaa[a_,b_,c_] := {s0aaa[a,b,c], s1aaa[a,b,c], s2aaa[a,b,c], s3aaa[a,b,c], s4aaa[a,b,c], s5aaa[a,b,c]}

A[u_,v_,w_] :={s[u,v,1],sa[u,v,1],sb[u,v,1],s[w,1,1],sa[w,1,1],sb[w,1,1]}
Factor[NullSpace[A[s,t,u]]]  (* This takes very long time. *)

(*----------------------------- Definition 3.7 ------------------------------*)
Delta3[a_,b_,c_,w_] := S4[a,b,c]-(w+1)T31[a,b,c]+(w^2+2w)S22[a,b,c]-(w^2-1)US1[a,b,c]
Delta4[a_,b_,c_,w_] := 2 S5[a,b,c] - (2w+3) T41[a,b,c] + (-w^2+2w+1) T32[a,b,c] + 
   4(w+1)^2 US2[a,b,c] - (2w^2+8w+2) US11[a,b,c]
Delta5[a_,b_,c_,w_] := ((w+1)a-b-c)((w+1)b-c-a)((w+1)c-a-b)

Factor[Delta5[a,b,c,w] - (
  (w+1)S3[a,b,c] - (w^2+w+1)T21[a,b,c] + (w^3+3w^2+6w+2) U[a,b,c])] (* = 0 *)
Factor[Delta1[x,1,1,w]]  (* = 2(x-1)^2(x-w). not PSD *)
Factor[Delta2[x,1,1,w]]  (* = (x-w)((2w+1)x+(w-4)). not PSD *)
Factor[Delta3[x,1,1,w]]  (* = (x-1)^2(x-w)^2 >= 0. PSD *)
Factor[Delta4[x,1,1,w]]  (* = 2(x-1)^3(x-w)^2. not PSD evenif x>=0. *)
Factor[Delta5[x,1,1,w]]  (* = (x-w)^2((w+1)x-2). not PSD *)
Factor[Delta5[x,1,0,w]]  (* = (x+1)(x-w-1)((w+1)x-1) *)

(*------------------------------- $h_1(s)$ ----------------------------------*)
h1s0[a_,b_,c_,w_] := 
 S120[a,b,c] (4 - 8 w - 32 w^2) + 
 T111[a,b,c] (-32+20w+92w^2+64w^3) +
 T102[a,b,c] (104 + 2 w - 166 w^2 - 180 w^3 - 48 w^4) + 
 T93[a,b,c] (-160 - 36 w + 204 w^2 + 176 w^3 + 88 w^4 + 16 w^5) + 
 T84[a,b,c] (60 + 16 w - 8 w^2 - 16 w^3 - 40 w^4 - 10 w^5 - 2 w^6) + 
 T75[a,b,c] (192 + 16 w - 296 w^2 - 240 w^3 - 88 w^4 - 16 w^5) + 
 S66[a,b,c] (-336 - 20 w + 412 w^2 + 392 w^3 + 176 w^4 + 20 w^5 + 4 w^6) + 
 S1011[a,b,c] (200 + 84 w - 216 w^2 - 296 w^3 - 96 w^4) + 
 T921[a,b,c] (-504 - 532 w + 176 w^2 + 680 w^3 + 384 w^4 + 48 w^5) + 
 T831[a,b,c] (640 + 1132 w - 32 w^2 - 824 w^3 - 592 w^4 - 100 w^5 - 8 w^6) + 
 T741[a,b,c] (-416 - 1344 w - 180 w^2 + 712 w^3 + 408 w^4 + 180 w^5 - 8 w^6) + 
 T651[a,b,c] (112 + 640 w + 160 w^2 - 336 w^3 - 232 w^4 - 16 w^5 - 4 w^6) + 
 S822[a,b,c] (972 + 1872 w + 216 w^2 - 960 w^3 - 1044 w^4 - 396 w^5 - 12 w^6) + 
 T732[a,b,c] (-952 - 2684 w - 1208 w^2 + 856 w^3 + 1400 w^4 + 560 w^5 + 84 w^6) + 
 T642[a,b,c] (524 + 2350 w + 2782 w^2 + 68 w^3 - 1288 w^4 - 862 w^5 - 118 w^6) + 
 S552[a,b,c] (-288 - 2016 w - 3600 w^2 + 96 w^3 + 1512 w^4 + 540 w^5 + 192 w^6) + 
 S633[a,b,c] (616 + 2548 w + 1768 w^2 - 1896 w^3 - 856 w^4 - 340 w^5 - 112 w^6) + 
 T543[a,b,c] (-144 - 960 w - 1500 w^2 - 72 w^3 + 504 w^4 + 396 w^5 + 48 w^6) + 
 U4[a,b,c] (-48 + 900 w + 4212 w^2 + 2664 w^3 - 2052 w^4 - 648 w^5 - 168 w^6) 

h1s1[a_,b_,c_,w_] := 
 S120[a,b,c] (28 + 52 w - 8 w^2) + 
 T111[a,b,c] (-136 - 144 w - 6 w^2 + 16 w^3) + 
 T102[a,b,c] (254 + 183 w + 75 w^2 - 14 w^3 + 42 w^4) + 
 T93[a,b,c] (-192 - 180 w - 72 w^2 - 20 w^3 - 8 w^4 - 50 w^5) + 
 T84[a,b,c] (-68 + 24 w - 48 w^2 + 64 w^3 + 30 w^4 - 15 w^5 + 13 w^6) + 
 T75[a,b,c] (328 + 324 w + 78 w^2 + 4 w^3 + 72 w^4 - 6 w^5 + 10 w^6) + 
 S66[a,b,c] (-428 - 518 w - 38 w^2 - 100 w^3 - 16 w^4 - 82 w^5 - 6 w^6) + 
 S1011[a,b,c] (468 + 462 w + 78 w^2 - 444 w^3 - 132 w^4) + 
 T921[a,b,c] (-664 - 924 w + 198 w^2 + 724 w^3 + 492 w^4 + 66 w^5) +
 T831[a,b,c] (628 + 1338 w - 636 w^2 - 1472 w^3 - 888 w^4 - 102 w^5 - 2 w^6) + 
 T741[a,b,c] (-540 - 930 w + 510 w^2 + 1536 w^3 + 840 w^4 + 372 w^5 - 6 w^6) + 
 T651[a,b,c] (244 + 198 w - 144 w^2 - 872 w^3 - 360 w^4 - 38 w^6) + 
 S822[a,b,c] (684 + 1416 w - 96 w^2 - 1032 w^3 - 1416 w^4 - 498 w^5 - 30 w^6) + 
 T732[a,b,c] (-620 - 1842 w - 222 w^2 + 2668 w^3 + 2004 w^4 + 834 w^5 + 94 w^6) + 
 T642[a,b,c] (598 + 2145 w + 1413 w^2 - 2450 w^3 - 3504 w^4 - 1557 w^5 - 209 w^6) + 
 S552[a,b,c] (-504 - 1956 w - 1200 w^2 + 2832 w^3 + 3252 w^4 + 1146 w^5 + 318 w^6) + 
 S633[a,b,c] (748 + 1474 w - 890 w^2 - 3244 w^3 - 1264 w^4 - 358 w^5 - 138 w^6) + 
 T543[a,b,c] (-564 - 1302 w - 708 w^2 + 1332 w^3 + 2112 w^4 + 780 w^5 + 132 w^6) + 
 U4[a,b,c] (1404 + 3870 w + 3834 w^2 - 3132 w^3 - 6264 w^4 - 2556 w^5 - 396 w^6)

h1s2[a_,b_,c_,w_] := 
 S120[a,b,c] (4 - 8 w - 32 w^2) + 
 T111[a,b,c] (-28 + 12 w + 60 w^2 + 64 w^3) + 
 T102[a,b,c] (80 + 6 w - 138 w^2 - 116 w^3 - 48 w^4) + 
 T93[a,b,c] (-108 - 18 w + 126 w^2 + 124 w^3 + 40 w^4 + 16 w^5) + 
 T84[a,b,c] (28 + 12 w + 12 w^2 - 8 w^3 - 48 w^4 + 6 w^5 - 2 w^6) + 
 T75[a,b,c] (136 + 6 w - 186 w^2 - 188 w^3 - 96 w^4 + 6 w^5 - 2 w^6) + 
 S66[a,b,c] (-224 - 20 w + 316 w^2 + 248 w^3 + 80 w^4 + 32 w^5) + 
 S1011[a,b,c] (192 + 228 w - 48 w^2 - 168 w^3 - 96 w^4) + 
 T921[a,b,c] (-472 - 606 w - 114 w^2 + 364 w^3 + 240 w^4 + 48 w^5) + 
 T831[a,b,c] (568 + 1110 w + 450 w^2 - 236 w^3 - 228 w^4 - 36 w^5 - 8 w^6) + 
 T741[a,b,c] (-372 - 1290 w - 534 w^2 + 300 w^3 + 228 w^4 + 66 w^5 - 18 w^6) + 
 T651[a,b,c] (112 + 546 w + 186 w^2 + 124 w^3 + 12 w^4 - 6 w^5 - 2 w^6) + 
 S822[a,b,c] (684 + 1164 w + 84 w^2 - 888 w^3 - 732 w^4 - 300 w^5 - 12 w^6) + 
 T732[a,b,c] (-368 - 1440 w - 252 w^2 + 592 w^3 + 1080 w^4 + 324 w^5 + 64 w^6) + 
 T642[a,b,c] (4 + 702 w + 222 w^2 - 1604 w^3 - 1656 w^4 - 834 w^5 - 74 w^6) + 
 S552[a,b,c] (144 + 348 w - 948 w^2 + 1176 w^3 + 1488 w^4 + 516 w^5 + 192 w^6) + 
 S633[a,b,c] (-32 + 1144 w + 1732 w^2 - 640 w^3 + 56 w^4 - 64 w^5 - 36 w^6) + 
 T543[a,b,c] (-60 - 348 w - 240 w^2 + 1008 w^3 + 744 w^4 + 492 w^5 + 24 w^6) + 
 U4[a,b,c] (576 - 720 w - 864 w^2 - 1728 w^3 - 3996 w^4 - 1044 w^5 - 324 w^6) 

h1s3[a_,b_,c_,w_] := 
 T111[a,b,c] (-2 + 4 w + 16 w^2) + 
 T102[a,b,c] (12 - 2 w - 14 w^2 - 32 w^3) + 
 T93[a,b,c] (-26 - 9 w + 39 w^2 + 26 w^3 + 24 w^4) + 
 T84[a,b,c] (16 + 2 w - 10 w^2 - 4 w^3 + 4 w^4 - 8 w^5) + 
 T75[a,b,c] (28 + 5 w - 55 w^2 - 26 w^3 + 4 w^4 - 11 w^5 + w^6) + 
 S66[a,b,c] (-56 + 48 w^2 + 72 w^3 + 48 w^4 - 6 w^5 + 2 w^6) + 
 S1011[a,b,c] (4 - 72 w - 84 w^2 - 64 w^3) + 
 T921[a,b,c] (-16 + 37 w + 145 w^2 + 158 w^3 + 72 w^4) + 
 T831[a,b,c] (36 + 11 w - 241 w^2 - 294 w^3 - 182 w^4 - 32 w^5) + 
 T741[a,b,c] (-22 - 27 w + 177 w^2 + 206 w^3 + 90 w^4 + 57 w^5 + 5 w^6) + 
 T651[a,b,c] w (47 - 13 w - 230 w^2 - 122 w^3 - 5 w^4 - w^5) + 
 S822[a,b,c] (144 + 354 w + 66 w^2 - 36 w^3 - 156 w^4 - 48 w^5) + 
 T732[a,b,c] (-292 - 622 w - 478 w^2 + 132 w^3 + 160 w^4 + 118 w^5 + 10 w^6) + 
 T642[a,b,c] (260 + 824 w + 1280 w^2 + 836 w^3 + 184 w^4 - 14 w^5 - 22 w^6) + 
 S552[a,b,c] (-216 - 1182 w - 1326 w^2 - 540 w^3 + 12 w^4 + 12 w^5) + 
 S633[a,b,c] (324 + 702 w + 18 w^2 - 628 w^3 - 456 w^4 - 138 w^5 - 38 w^6) + 
 T543[a,b,c] (-42 - 306 w - 630 w^2 - 540 w^3 - 120 w^4 - 48 w^5 + 12 w^6) + 
 U4[a,b,c] (-312 + 810 w + 2538 w^2 + 2196 w^3 + 972 w^4 + 198 w^5 + 78 w^6) 

h1[t_,a_,b_,c_,w_] := h1s0[a,b,c,w] + h1s1[a,b,c,w] t + h1s2[a,b,c,w] t^2 + h1s3[a,b,c,w] t^3
h3[t_,a_,b_,c_,w_] := (1+2t)(4-t) h1[(4-t)/(1+2t),a,b,c,w]
h2[t_,a_,b_,c_,w_] := t^3 h1[1/t,a,b,c,w]

h1f0[a_,b_,c_,w_] := 
  (-16 w + 4) S10[a,b,c] + 
  (24 w^2 + 36 w - 24) T91[a,b,c] + 
  (-12 w^3 - 66 w^2 - 22 w + 52) T82[a,b,c] + 
  (2 w^4 + 10 w^3 + 36 w^2 - 4 w - 32) T73[a,b,c] + 
  (12 w^3 + 66 w^2 + 38 w - 56) T64[a,b,c] + 
  (-4 w^4 - 20 w^3 - 120 w^2 - 64 w + 112) S55[a,b,c] + 
  (-24 w^3 - 108 w^2 - 28 w + 112) S811[a,b,c] + 
  (6 w^4 + 114 w^3 + 216 w^2 - 148 w - 200) T721[a,b,c] + 
  (6 w^4 - 174 w^3 - 180 w^2 + 252 w + 168) T631[a,b,c] + 
  (8 w^4 + 52 w^3 + 48 w^2 - 112 w - 56) T541[a,b,c] + 
  (-96 w^4 - 276 w^3 - 156 w^2 + 476 w + 292) S622[a,b,c] + 
  (104 w^4 + 376 w^3 - 120 w^2 - 508 w - 200) T532[a,b,c] + 
  (-208 w^4 - 236 w^3 + 444 w^2 + 404 w + 112) S442[a,b,c] + 
  (56 w^4 - 200 w^3 - 108 w^2 + 164 w + 64) S433[a,b,c]
h1f1[a_,b_,c_,w_] := 
  (-4 w + 28) S10[a,b,c] + 
  (6 w^2 + 8 w - 80) T91[a,b,c] + 
  (24 w^3 - 15 w^2 + 15 w + 66) T82[a,b,c] + 
  (-13 w^4 - 5 w^3 + 18 w^2 - 38 w + 20) T73[a,b,c] + 
  (-10 w^4 - 8 w^3 + 15 w^2 - 11 w - 94) T64[a,b,c] + 
  (6 w^4 + 42 w^3 - 48 w^2 + 60 w + 120) S55[a,b,c] + 
  (-60 w^3 - 186 w^2 + 78 w + 204) S811[a,b,c] + 
  (15 w^4 + 141 w^3 + 300 w^2 - 162 w - 204) T721[a,b,c] + 
  (29 w^4 - 245 w^3 - 330 w^2 + 106 w + 188) T631[a,b,c] + 
  (42 w^4 + 108 w^3 + 114 w^2 - 30 w - 108) T541[a,b,c] + 
  (-138 w^4 - 450 w^3 - 186 w^2 + 342 w + 144) S622[a,b,c] + 
  (138 w^4 + 594 w^3 + 240 w^2 - 342 w - 180) T532[a,b,c] + 
  (-402 w^4 - 798 w^3 - 102 w^2 + 486 w + 348) S442[a,b,c] + 
  (132 w^4 + 48 w^3 - 174 w^2 - 54 w - 60) S433[a,b,c]
h1f2[a_,b_,c_,w_] :=  2(S2[a,b,c]-S11[a,b,c])(
  (-8 w + 2) S8[a,b,c] + 
  (12 w^2 + 2 w - 8) T71[a,b,c] + 
  (-6 w^3 - 9 w^2 + w + 8) T62[a,b,c] + 
  (w^4 - 7 w^3 - 12 w^2 - 2 w + 8) T53[a,b,c] + 
  (2 w^4 - 2 w^3 + 18 w^2 + 14 w - 20) S44[a,b,c] + 
  (-12 w^3 - 6 w^2 + 14 w + 46) S611[a,b,c] + 
  (3 w^4 + 21 w^3 + 36 w^2 - 60 w - 36) T521[a,b,c] + 
  (11 w^4 - 5 w^3 + 44 w - 2) T431[a,b,c] + 
  (-36 w^4 - 66 w^3 - 36 w^2 + 24 w + 24) S422[a,b,c] + 
  (4 w^4 + 74 w^3 - 30 w^2 - 14 w + 8) S332[a,b,c])
h1f3[a_,b_,c_,w_] := 
  (8 w - 2) T91[a,b,c] + 
  (-12 w^2 - 2 w + 8) T82[a,b,c] + 
  (6 w^3 + 9 w^2 - w - 8) T73[a,b,c] + 
  (-w^4 + 7 w^3 + 12 w^2 + 2 w - 8) T64[a,b,c] + 
  (-2 w^4 + 2 w^3 - 18 w^2 - 14 w + 20) S55[a,b,c] + 
  (-24 w^2 - 32 w - 4) S811[a,b,c] + 
  (18 w^3 + 57 w^2 + w - 10) T721[a,b,c] + 
  (-4 w^4 - 62 w^3 - 69 w^2 + 7 w + 20) T631[a,b,c] + (
  4 w^4 - 4 w^3 - 6 w^2 + 16 w - 4) T541[a,b,c] + 
  (-6 w^4 - 30 w^3 + 42 w^2 + 106 w + 80) S622[a,b,c] + 
  (22 w^4 + 50 w^3 - 54 w^2 - 170 w - 94) T532[a,b,c] + 
  (-8 w^4 + 80 w^3 + 246 w^2 + 214 w + 32) S442[a,b,c] + 
  (-26 w^4 - 82 w^3 - 120 w^2 + 4 w + 68) S433[a,b,c]

h1f[t_,a_,b_,c_,w_] := h1f0[a,b,c,w] + h1f1[a,b,c,w] t + h1f2[a,b,c,w] t^2 + h1f3[a,b,c,w] t^3
h2f[t_,a_,b_,c_,w_] := t^3 h1f[1/t,a,b,c,w]
h3f[t_,a_,b_,c_,w_] := (1+2t)(4-t) h1f[(4-t)/(1+2t),a,b,c,w]

Factor[h1s0[a,b,c,w] - Delta2[a,b,c,w] h1f0[a,b,c,w]]
Factor[h1s1[a,b,c,w] - Delta2[a,b,c,w] h1f1[a,b,c,w]]
Factor[h1s2[a,b,c,w] - Delta2[a,b,c,w] h1f2[a,b,c,w]]
Factor[h1s3[a,b,c,w] - Delta2[a,b,c,w] h1f3[a,b,c,w]]

(*------------------------ Definition of g_i() -----------------------------*)
(* p = sigma_1, q = sigma_2, r = sigma_3, pk = p_k^F *)
Eliminate[{ss0 == s0[a,b,c], p==a+b+c, q==a b+b c+c a, r==a b c},{a,b,c}]
ss0[p_,q_,r_] := (p^6 - 6 p^4 q + 9 p^2 q^2 - 2 q^3 + 6 p^3 r - 12 p q r)
ss1[p_,q_,r_] := (p^4 q - 4 p^2 q^2 + 2 q^3 - p^3 r + 7 p q r - 9 r^2)
ss2[p_,q_,r_] := (p^2 q^2 - 2 q^3 - 2 p^3 r + 4 p q r - 9 r^2)
ss3[p_,q_,r_] := (q^3 - 3 p q r)
ss4[p_,q_,r_] := (p^3 r - 3 p q r)
ss5[p_,q_,r_] := (p q r - 9 r^2)
ss6[p_,q_,r_] := r^2
Factor[ss0[a+b+c, a b+b c+c a, a b c] - s0[a,b,c]]
Factor[ss1[a+b+c, a b+b c+c a, a b c] - s1[a,b,c]]
Factor[ss2[a+b+c, a b+b c+c a, a b c] - s2[a,b,c]]
Factor[ss3[a+b+c, a b+b c+c a, a b c] - s3[a,b,c]]
Factor[ss4[a+b+c, a b+b c+c a, a b c] - s4[a,b,c]]
Factor[ss5[a+b+c, a b+b c+c a, a b c] - s5[a,b,c]]
Factor[ss6[a+b+c, a b+b c+c a, a b c] - s6[a,b,c]]

wws[p_,q_,r_] := p0 ss0[p,q,r] + p1 ss1[p,q,r] + p2 ss2[p,q,r] + p3 ss3[p,q,r] + p4 ss4[p,q,r] + p5 ss5[p,q,r]
Factor[wws[p,q,r] - 
  (-9(p1+p2+p5)r^2 + 
     ((6p0-p1-2p2+p4)p^3+(-12p0+7p1+4p2-3p3-3p4+p5)p q) r + 
     (p0 p^6+(-6p0+p1)p^4q + (9p0-4p1+p2)p^2q^2 +(-2p0+2p1-2p2+p3)q^3))] (* = 0 *)


g0[a_,b_,c_,w_] := -9(p1F[a,b,c,w]+p2F[a,b,c,w]+p5F[a,b,c,w])
g1[Sigma1_,Sigma2_,a_,b_,c_,w_] := 
 (6 p0F[a,b,c,w] - p1F[a,b,c,w] - 2 p2F[a,b,c,w] + p4F[a,b,c,w]) Sigma1^3 + 
 (-12 p0F[a,b,c,w] + 7 p1F[a,b,c,w] + 4 p2F[a,b,c,w] - 3 p3F[a,b,c,w] -3 p4F[a,b,c,w] + p5F[a,b,c,w]) Sigma1 Sigma2
g2[Sigma1_,Sigma2_,a_,b_,c_,w_] := p0F[a,b,c,w] Sigma1^6 + 
 (-6 p0F[a,b,c,w] + p1F[a,b,c,w]) Sigma1^4 Sigma2 + 
 (9 p0F[a,b,c,w] - 4 p1F[a,b,c,w] + p2F[a,b,c,w]) Sigma1^2 Sigma2^2 + 
 (-2 p0F[a,b,c,w] + 2 p1F[a,b,c,w] - 2 p2F[a,b,c,w] + p3F[a,b,c,w]) Sigma2^3

(*------------------------------- g_1(s,t) ---------------------------------*)
g1[Sigma1_,Sigma2_,a_,b_,c_,w_] := 
 (6 p0F[a,b,c,w] - p1F[a,b,c,w] - 2 p2F[a,b,c,w] + p4F[a,b,c,w]) Sigma1^3 + 
 (-12 p0F[a,b,c,w] + 7 p1F[a,b,c,w] + 4 p2F[a,b,c,w] - 3 p3F[a,b,c,w] -3 p4F[a,b,c,w] + p5F[a,b,c,w]) Sigma1 Sigma2

g1s0[a_,b_,c_,w_] := 
  (-8w+2) S10[a,b,c] + (12 w^2+18w-12) T91[a,b,c] + 
  (-6w^3-33w^2-11w+26) T82[a,b,c] + 
  (w^4+5w^3+18w^2-2w-16) T73[a,b,c] + 
  (6w^3+33w^2+19w-28) T64[a,b,c] + 
  (-2w^4-10w^3-60w^2-32w+56)S55[a,b,c] + 
  (-12w^3-54w^2-14w+56) S811[a,b,c] + 
  (3w^4+57w^3+108w^2-74w-100) T721[a,b,c] + 
  (3w^4-87w^3-90w^2+126w+84) T631[a,b,c] + 
  (4w^4+26w^3+24w^2-56w-28) T541[a,b,c] + 
  (-48w^4-138w^3-78w^2+238w+146) S622[a,b,c] + 
  (52w^4+188w^3-60w^2-254w-100) T532[a,b,c] + 
  (-104w^4-118w^3+222w^2+202w+56) S442[a,b,c] + 
  (28w^4-100w^3-54w^2+82w+32) S433[a,b,c]
g1s1[a_,b_,c_,w_] := 
  (-16w+4) S10[a,b,c] + 
  (24w^2+4w-16) T91[a,b,c] + 
  (-12w^3-18w^2-14w+20) T82[a,b,c] + 
  (2w^4-14w^3) T73[a,b,c] + 
  (4w^4-16w^3+18w^2+30w-24) T64[a,b,c] + 
  (4w^4-28w^3-48w^2-8w+32) S55[a,b,c] + 
  (-24w^3-12w^2+100w+128) S811[a,b,c] + 
  (6w^4+42w^3-12w^2-152w-160) T721[a,b,c] + 
  (22w^4+74w^3+96w^2+224w+88) T631[a,b,c] + 
  (-8w^4+68w^3+72w^2-176w-40) T541[a,b,c] + 
  (-72w^4-156w^3-324w^2+52w-28) S622[a,b,c] + 
  (16w^4+176w^3+96w^2+172w+176) T532[a,b,c] + 
  (-176w^4-556w^3-540w^2-452w-16) S442[a,b,c] + 
  (160w^4+128w^3+372w^2+148w-208) S433[a,b,c]
g1s2[a_,b_,c_,w_] := 
  (8w-2) T91[a,b,c] + 
  (-12w^2-2w+8) T82[a,b,c] + 
  (6w^3+9w^2-w-8) T73[a,b,c] + 
  (-w^4+7w^3+12w^2+2w-8) T64[a,b,c] + 
  (-2w^4+2w^3-18w^2-14w+20) S55[a,b,c] + 
  (-24w^2-32w-4) S811[a,b,c] + 
  (18w^3+57w^2+w-10) T721[a,b,c] + 
  (-4w^4-62w^3-69w^2+7w+20) T631[a,b,c] + 
  (4w^4-4w^3-6w^2+16w-4) T541[a,b,c] + 
  (-6w^4-30w^3+42w^2+106w+80) S622[a,b,c] + 
  (22w^4+50w^3-54w^2-170w-94) T532[a,b,c] + 
  (-8w^4+80w^3+246w^2+214w+32) S442[a,b,c] + 
  (-26w^4-82w^3-120w^2+4w+68) S433[a,b,c]
Delta6[a_,b_,c_,w_,s_] := g1s2[a,b,c,w] s^2 + g1s1[a,b,c,w] s + g1s0[a,b,c,w]

(* Factor[g1[Sigma1,Sigma2,a,b,c,w]] *)

Factor[g1[t+2,2t+1,a,b,c,w] - (t+2) Delta2[a,b,c,w] Delta6[a,b,c,w,t]]  (* = 0 *)

Factor[g1s2[a,b,c,w] Delta6[a,b,c,w,s] - (g1s2[a,b,c,w]s + g1s1[a,b,c,w]/2)^2]

Factor[h1[t,a,b,c,w] - (2t g0[a,b,c,w] + g1[t+2,2t+1,a,b,c,w])]

(*------------------------------- g_2(s,t) ---------------------------------*)
g2[Sigma1_,Sigma2_,a_,b_,c_,w_] := p0F[a,b,c,w] Sigma1^6 + 
 (-6 p0F[a,b,c,w] + p1F[a,b,c,w]) Sigma1^4 Sigma2 + 
 (9 p0F[a,b,c,w] - 4 p1F[a,b,c,w] + p2F[a,b,c,w]) Sigma1^2 Sigma2^2 + 
 (-2 p0F[a,b,c,w] + 2 p1F[a,b,c,w] - 2 p2F[a,b,c,w] + p3F[a,b,c,w]) Sigma2^3

Factor[g2[Sigma1,Sigma2,a,b,c,w]] 

Delta5[a_,b_,c_,w_] := ((w+1)a-b-c)((w+1)b-c-a)((w+1)c-a-b)
(* Virtices of the triangle (1/w:1/w:1/c), (1/a:1/w:1/w), (1/w:1/b:1/w) *)

Factor[g2[0,t,a,b,c,w] - 
   t^3(w-1)(a+b+c)^3 Delta5[a,b,c,w] Delta1[a,b,c,w]^2] (* = 0 *)

(*-------------------------------- D(p,q) ----------------------------------*)

Dpq[Sigma1_,Sigma2_,a_,b_,c_,w_] := g1[Sigma1,Sigma2,a,b,c,w]^2 - 
  4 g0[a,b,c,w] g2[Sigma1,Sigma2,a,b,c,w]

DL0[a_,b_,c_,w_] := 
 (28 w - 4) S10[a,b,c] + 
 (-56 w^2 - 52 w + 24) T91[a,b,c] + 
 (24 w^3 + 128 w^2 + 8 w - 52) T82[a,b,c] + 
 (4 w^4 - 64 w^3 - 32 w^2 + 24 w + 32) T73[a,b,c] + 
 (4 w^5 - 16 w^4 - 24 w^3 - 128 w^2 - 36 w + 56) T64[a,b,c] + 
 (8 w^5 - 40 w^4 + 128 w^3 + 176 w^2 + 56 w - 112) S55[a,b,c] + 
 (120 w^3 + 200 w^2 + 8 w - 112) S811[a,b,c] + 
 (-60 w^4 - 288 w^3 - 256 w^2 + 296 w + 200) T721[a,b,c] + 
 (-20 w^5 + 164 w^4 + 432 w^3 + 80 w^2 - 416 w - 168) T631[a,b,c] + 
 (-16 w^5 + 8 w^4 - 136 w^3 + 32 w^2 + 164 w + 56) T541[a,b,c] + 
 (60 w^5 + 180 w^4 + 288 w^3 - 304 w^2 - 796 w - 292) S622[a,b,c] + 
 (-52 w^5 - 376 w^4 - 232 w^3 + 872 w^2 + 776 w + 200) T532[a,b,c] + 
 (140 w^5 + 284 w^4 - 640 w^3 - 1264 w^2 - 568 w - 112) S442[a,b,c] + 
 (-40 w^5 + 128 w^4 + 680 w^3 - 88 w^2 - 256 w - 64) S433[a,b,c]
DL1[a_,b_,c_,w_] := 
 (-8 w - 40) S10[a,b,c] + 
 (16 w^2 + 56 w + 96) T91[a,b,c] + 
 (-48 w^3 - 16 w^2 - 100 w - 52) T82[a,b,c] + 
 (40 w^4 + 8 w^3 + 40 w^2 + 24 w - 40) T73[a,b,c] + 
 (4 w^5 + 20 w^4 + 48 w^3 + 16 w^2 + 108 w + 92) T64[a,b,c] + 
 (8 w^5 - 40 w^4 - 16 w^3 - 112 w^2 - 160 w - 112) S55[a,b,c] + 
 (48 w^3 - 16 w^2 - 280 w - 184) S811[a,b,c] + 
 (-24 w^4 - 72 w^3 - 40 w^2 + 296 w + 56) T721[a,b,c] + 
 (-56 w^5 - 88 w^4 + 72 w^3 + 8 w^2 - 56 w - 24) T631[a,b,c] + 
 (-16 w^5 - 64 w^4 - 208 w^3 + 32 w^2 - 16 w + 56) T541[a,b,c] + 
 (96 w^5 + 288 w^4 + 720 w^3 + 272 w^2 + 176 w + 176) S622[a,b,c] + 
 (-16 w^5 - 376 w^4 - 736 w^3 - 640 w^2 - 520 w - 88) T532[a,b,c] + 
 (248 w^5 + 1112 w^4 + 1520 w^3 + 1328 w^2 + 296 w - 184) S442[a,b,c] + 
 (-184 w^5 - 376 w^4 - 400 w^3 - 304 w^2 + 392 w + 152) S433[a,b,c]
DL2[a_,b_,c_,w_] := 
 (16 w + 8) S10[a,b,c] + 
 (-32 w^2 - 40 w - 12) T91[a,b,c] + 
 (24 w^3 + 68 w^2 + 29 w - 13) T82[a,b,c] + 
 (-8 w^4 - 34 w^3 - 26 w^2 + 6 w + 26) T73[a,b,c] + 
 (w^5 - 13 w^4 - 24 w^3 - 68 w^2 - 45 w + 5) T64[a,b,c] + 
 (2 w^5 - 10 w^4 + 68 w^3 + 116 w^2 + 68 w - 28) S55[a,b,c] + 
 (48 w^3 + 104 w^2 + 74 w - 10) S811[a,b,c] + 
 (-24 w^4 - 126 w^3 - 118 w^2 + 74 w + 86) T721[a,b,c] + 
 (4 w^5 + 104 w^4 + 198 w^3 + 38 w^2 - 194 w - 78) T631[a,b,c] + 
 (-4 w^5 + 20 w^4 - 16 w^3 + 8 w^2 + 86 w + 14) T541[a,b,c] + 
 (6 w^5 + 18 w^4 - 36 w^3 - 220 w^2 - 442 w - 190) S622[a,b,c] + 
 (-22 w^5 - 94 w^4 + 68 w^3 + 596 w^2 + 518 w + 122) T532[a,b,c] + 
 (8 w^5 - 136 w^4 - 700 w^3 - 964 w^2 - 358 w - 10) S442[a,b,c] + 
 (26 w^5 + 158 w^4 + 440 w^3 + 32 w^2 - 226 w - 70) S433[a,b,c]
DL[t_,a_,b_,c_,w_] := DL2[a,b,c,w] t^2 + DL1[a,b,c,w] t + DL0[a,b,c,w] 

Df[t_,a_,b_,c_,w_] := Dpq[t+2,2t+1,a,b,c,w]

(*---------------------------- Proposition 3.8 -----------------------------*)
(*--------------------------- Proposition 3.8(1) ---------------------------*)
Factor[Delta3[x,1,1,w]]  (* = (x-1)^2(x-w)^2 >= 0 *)
Factor[Delta3[1,0,0,w]]  (* = 1 *)

(*--------------------------- Proposition 3.8(2) ---------------------------*)
g0[a_,b_,c_,w_] := -9(p1F[a,b,c,w]+p2F[a,b,c,w]+p5F[a,b,c,w])
Factor[g0[a,b,c,w] - 
  9(a+b+c)^2 (S2[a,b,c]-S11[a,b,c]) Delta2[a,b,c,w]^2 Delta3[a,b,c,w]]  (* = 0 *)
(* Delta3[a,b,c,w] is PSD. Thus $g0[a,b,c,w] is PSD +)

(*--------------------------- Proposition 3.8(3) ---------------------------*)
Factor[Df[t,a,b,c,w] - 
    (w-1) Delta1[a,b,c,w]^2 Delta2[a,b,c,w]^2 
      ((2t+1)S2[a,b,c]-(t^2+2) S11[a,b,c])^2 DL[t,a,b,c,w]] (* = 0 *)

(*--------------------------- Proposition 3.8(4) ---------------------------*)
Factor[Df[1,a,b,c,w] - 81(w-1)^2(S2[a,b,c]-S11[a,b,c])^2 
  Delta1[a,b,c,w]^2 Delta2[a,b,c,w]^2 Delta4[a,b,c,w]^2]
(* Df[1,a,b,c,w] \geq 0 *)

(*--------------------------- Proposition 3.8(5) ---------------------------*)
Factor[Df[-2,a,b,c,w] - 972(w-1)(a+b+c)^5 (S2[a,b,c]-S11[a,b,c])
  Delta1[a,b,c,w]^2 Delta2[a,b,c,w]^2 Delta3[a,b,c,w] Delta5[a,b,c,w]] (* = 0 *)

(*--------------------------- Proposition 3.8(6) ---------------------------*)
Factor[h1[-2,a,b,c,w] + 4 g0[a,b,c,w]]  (* = 0 *)
Factor[h1[-2,a,b,c,w] + 36 
  9(a+b+c)^2 (S2[a,b,c]-S11[a,b,c]) Delta2[a,b,c,w]^2 Delta3[a,b,c,w]]  (* = 0 *)
(* Thus  h1[-2,a,b,c,w] <= 0 *)

(*--------------------------- Proposition 3.8(7) ---------------------------*)
Factor[h1[1,a,b,c,w] - 
  9(1-w)(S2[a,b,c]-S11[a,b,c]) Delta1[a,b,c,w] Delta2[a,b,c,w] Delta4[a,b,c,w]]

(*--------------------------- Proposition 3.8(8) ---------------------------*)
Factor[FrakF[0,-1,1,u,v,1,w] - 
   (1-w) (u+v+1)^3 Delta1[u,v,1,w]^2  Delta5[u,v,1,w]] (* = 0 *)

(* Cf. *)
Factor[p0F[0,-1,1,w]] (* = 0 *)
Factor[p1F[0,-1,1,w]] (* = 0 *)
Factor[p2F[0,-1,1,w]] (* = 0 *)
Factor[p3F[0,-1,1,w]] (* = 0 *)
Factor[p4F[0,-1,1,w]] (* = 0 *)
Factor[p5F[0,-1,1,w]] (* = 0 *)
Factor[Delta1[0,-1,1,w]] (* = 0 *)
Factor[Delta2[0,-1,1,w]] (* = (w+2)^0 *)
Factor[Delta3[0,-1,1,w]] (* = (w+2)^0 *)
Factor[Delta4[0,-1,1,w]] (* = 0 *)
Factor[Delta5[0,-1,1,w]] (* = 0 *)
(* p0F[x,y-1,1,w] = (w+2)^2 (4(w+1)(11w+13)x^2 + 8(w+1)(2w-5)x y - (w^2+12w-16)y^2) + (higher terms w.r.t (x,y)) *)

(*-------------------------- Proposition 3.8(Misc) -------------------------*)
Delta4[a_,b_,c_,w_] := 2 S5[a,b,c] - (2w+3) T41[a,b,c] + (-w^2+2w+1) T32[a,b,c] + 
   4(w+1)^2 US2[a,b,c] - (2w^2+8w+2) US11[a,b,c]

Factor[DL2[a,b,c,w] DL[t,a,b,c,w] - ((DL2[a,b,c,w] t + DL1[a,b,c,w]/2)^2 + 
  108(w-1) (a+b+c)(S2[a,b,c]-S11[a,b,c]) 
        Delta3[a,b,c,w] Delta4[a,b,c,w]^2 Delta5[a,b,c,w])] (* = 0 *)

DLmin[t_,a_,b_,c_,w_] := 2t DL2[a,b,c,w] + DL1[a,b,c,w]
Factor[DLmin[-2,a,b,c,w] - 
   (-72)(a+b+c)(S2[a,b,c]-S11[a,b,c])Delta3[a,b,c,w] Delta5[a,b,c,w]] (* = 0 *)
Factor[DLmin[1,a,b,c,w] - 6(w-1) Delta4[a,b,c,w]^2]  (* = 0 *)

Factor[h3[-2,a,b,c,w] - 
  648(a+b+c)^2 (S2[a,b,c]-S11[a,b,c]) Delta2[a,b,c,w]^2 Delta3[a,b,c,w]]
(* Factor[h3[-2,a,b,c,w] >= 0 *)

ContourPlot[{p0F[x,y,1,2]==0, Delta1[x,y,1,2]==0, Delta2[x,y,1,2]==0, 
   Delta5[x,y,1,2]==0}, {x,-2,3}, {y,-2,3}]
ContourPlot[{p0F[x,y,1,3]==0, Delta1[x,y,1,3]==0, Delta2[x,y,1,3]==0, 
   Delta5[x,y,1,3]==0}, {x,-2,3}, {y,-2,3}]
ContourPlot[{p0F[x,y,1,-1]==0, Delta1[x,y,1,-1]==0, Delta2[x,y,1,-1]==0, 
   Delta5[x,y,1,-1]==0}, {x,-2,3}, {y,-2,3}]
ContourPlot[{p0F[x,y,1,-3]==0, Delta1[x,y,1,-3]==0, Delta2[x,y,1,-3]==0, 
   Delta5[x,y,1,-3]==0}, {x,-2,3}, {y,-2,3}]

(*---------------------------- Proposition 3.9 ------------------------------*)

Delta1[a_,b_,c_,w_] := (2 S3[a,b,c] - (w+2) T21[a,b,c] + (6w+6) U[a,b,c])
Delta2[a_,b_,c_,w_] := ((2w+1)S2[a,b,c] - (w^2+2)S11[a,b,c])
Xi[a_,b_,c_,w_] := (a+b+c) (1-w) Delta1[a,b,c,w] Delta2[a,b,c,w] 

fw0[a_,b_,c_,w_] := 
 (4 S120[a,b,c] + (-8 w - 12) T111[a,b,c] + (5 w^2 + 28 w + 11) T102[a,b,c] + 
 (-w^3 - 15 w^2 - 24 w - 8) T93[a,b,c] + 
 (2 w^3 + 10 w^2 - 16 w + 8) T84[a,b,c] + 
 (w^3 + 15 w^2 + 32 w + 20) T75[a,b,c] + 
 (-4 w^3 - 30 w^2 - 24 w - 46) S66[a,b,c] + 
 (14 w^2 + 40 w + 38) S1011[a,b,c] + 
 (-7 w^3 - 57 w^2 - 96 w - 32) T921[a,b,c] + 
 (w^4 + 16 w^3 + 101 w^2 + 120 w + 10) T831[a,b,c] + 
 (w^4 - 34 w^3 - 69 w^2 - 64 w - 38) T741[a,b,c] + 
 (-2 w^4 + 25 w^3 + 11 w^2 + 8 w + 34) T651[a,b,c] + 
 (2 w^4 + 60 w^3 + 138 w^2 + 112 w + 24) S822[a,b,c] + 
 (-13 w^4 - 87 w^3 - 186 w^2 - 88 w + 6) T732[a,b,c] + 
 (26 w^4 + 88 w^3 + 133 w^2 + 52 w - 3) T642[a,b,c] + 
 (-26 w^4 - 108 w^3 - 66 w^2 - 16 w - 12) S552[a,b,c] + 
 (12 w^4 + 102 w^3 + 132 w^2 + 24 w + 34) S633[a,b,c] + 
 (-12 w^4 - 38 w^3 - 32 w^2 - 32 w - 42) T543[a,b,c] + 
 (30 w^4 + 60 w^3 - 60 w^2 + 120 w + 150) U4[a,b,c])
fw1[a_,b_,c_,w_] := 
   (-4 T111[a,b,c] + (-8 w^2 + 6 w + 14) T102[a,b,c] + 
   (8 w^3 + 2 w^2 - 14 w - 12) T93[a,b,c] + 
   (-2 w^4 - 2 w^3 + 12 w^2 + 4 w - 8) T84[a,b,c] + 
   (-8 w^3 - 2 w^2 + 14 w + 16) T75[a,b,c] + 
   (4 w^4 + 4 w^3 - 8 w^2 - 20 w - 12) S66[a,b,c] + 
   (16 w^2 + 20 w + 20) S1011[a,b,c] + 
   (-8 w^3 - 26 w^2 - 82 w - 48) T921[a,b,c] + 
   (-2 w^3 + 60 w^2 + 154 w + 60) T831[a,b,c] + 
   (4 w^4 - 22 w^3 - 120 w^2 - 106 w - 32) T741[a,b,c] + 
   (-8 w^4 + 32 w^3 + 70 w^2 + 14 w + 4) T651[a,b,c] + 
   (4 w^4 + 40 w^3 + 144 w^2 + 164 w + 56) S822[a,b,c] + 
   (-8 w^4 - 66 w^3 - 238 w^2 - 228 w - 44) T732[a,b,c] + 
   (42 w^4 + 166 w^3 + 272 w^2 + 174 w + 26) T642[a,b,c] + 
   (-28 w^4 - 232 w^3 - 288 w^2 - 68 w - 8) S552[a,b,c] + 
   (-28 w^4 + 76 w^3 + 292 w^2 + 144 w + 12) S633[a,b,c] + 
   (-24 w^4 - 112 w^3 - 140 w^2 - 56 w - 16) T543[a,b,c] + 
   (120 w^4 + 420 w^3 + 240 w^2 + 60) U4[a,b,c])
fw[x_,a_,b_,c_,w_] := p0F[a,b,c,w] x^2 + fw1[a,b,c,w] x + fw0[a,b,c,w]
Factor[FrakF[x,1,1,u,v,1,w] - (x-1)^2(x-w)^2 fw[x,u,v,1,w] ] (* = 0 *)

Factor[p0F[u,v,1,w] FrakF[x,1,1,u,v,1,w] - 
 (x-1)^2(x-w)^2 ((p0F[u,v,1,w] x + fw1[u,v,1,w]/2)^2 + 
    (u-v)^4(v-1)^4(1-u)^4(u+v+1)^3 (1-w) Delta1[u,v,1,w] Delta2[u,v,1,w]^3)] (* = 0 *)

(*----------------------------- Remark 3.11 ---------------------------------*)
Factor[FrakF[a,b,c,u,v,1,1] - (S2[u,v,1]-S11[u,v,1])^3
   ((T21[u,v,1]-6U[u,v,1])S3[a,b,c] - (S3[u,v,1]-3U[u,v,1])T21[a,b,c] + 
      (6 S3[u,v,1]-3 T21[u,v,1]) U[a,b,c])^2]

(*-------------------------- Proof of Theorem 1.5 ---------------------------*)
p0F[-1/2,-1/3,1,9/10] (* = 2838188587/147622500 *)
Xi[-1/2,-1/3,1,9/10] (* = 461719/911250 *)
Delta1[-1/2,-1/3,1,9/10] (* = 722/135 *)
Delta2[-1/2,-1/3,1,9/10] (* = 1279/225 *)
Delta4[-1/2,-1/3,1,9/10] (* = 255823/24300 *)
Factor[h1[t,-1/2,-1/3,1,9/10]]
(* = (1279/132860250000)(-4763259726 t^3 + 10555137817 t^2 + 53854835215 t + 1028618365).
  Roots: -2.419724773331076`, -0.019172500257541247`, 4.654845683746759`  *)
Factor[DL[t,-1/2,-1/3,1,9/10]]
(* = (1/5904900000)(398926806344 t^2 - 1190526056662 t + 202590584357).
   Roots: (595263028331 - 767469 Sqrt[464372213673])/398926806344 = 0.1811669227511762 *)
Plot[h1[t,-1/2,-1/3,1,9/10], {t,-2,1}]
Plot[Df[t,-1/2,-1/3,1,9/10], {t,-2,1}]
Plot[DL[t,-1/2,-1/3,1,9/10], {t,-2,1}]

Plot3D[FrakF[x,y,1,-1/2,-1/3,1,9/10], {x,-1,1}, {y,-1,1}]
ContourPlot[FrakF[x,y,1,-1/2,-1/3,1,9/10]== 0, {x,-2,2}, {y,-2,2}]

(*===========================================================================*)
(*============================== Section 4 ==================================*)
(*===========================================================================*)
S1[a_, b_, c_] := a + b + c
S2[a_, b_, c_] := a^2 + b^2 + c^2
S11[a_, b_, c_] := a b + b c + c a
S3[a_, b_, c_] := a^3 + b^3 + c^3
S21[a_, b_, c_] := a^2b + b^2c + c^2a
S12[a_, b_, c_] := a b^2 + b c^2 + c a^2
T21[a_, b_, c_] := S21[a,b,c] + S12[a,b,c]
U[a_, b_, c_] := a b c
S4[a_,b_,c_] := (a^4+b^4+c^4)
S31[a_,b_,c_] := (a^3b + b^3c + c^3a)
S13[a_,b_,c_] := (a b^3 + b c^3 + c a^3)
S22[a_,b_,c_] := (a^2b^2 + b^2c^2 + c^2a^2)
US1[a_,b_,c_] := a b c(a + b + c)
T31[a_,b_,c_] := S31[a,b,c] + S13[a,b,c]
S5[a_, b_, c_] := a^5 + b^5 + c^5
S41[a_, b_, c_] := a^4 b + b^4 c + c^4 a
S14[a_, b_, c_] := a b^4 + b c^4 + c a^4
S32[a_, b_, c_] := a^3 b^2 + b^3 c^2 + c^3 a^2
S23[a_, b_, c_] := a^2 b^3 + b^2 c^3 + c^2 a^3
T41[a_, b_, c_] := S41[a,b,c] + S14[a,b,c]
T32[a_, b_, c_] := S32[a,b,c] + S23[a,b,c]
US2[a_, b_, c_] := a b c(a^2+b^2+c^2)
US11[a_, b_, c_] := a b c(a b+b c+c a)
s0[a_,b_,c_] := S5[a,b,c]-US11[a,b,c]
s1[a_,b_,c_] := T41[a,b,c]-2US11[a,b,c]
s2[a_,b_,c_] := T32[a,b,c]-2US11[a,b,c]
s3[a_,b_,c_] := US2[a,b,c]-US11[a,b,c]
s4[a_,b_,c_] := US11[a,b,c]
s[a_,b_,c_] := {s0[a,b,c], s1[a,b,c], s2[a,b,c], s3[a,b,c], s4[a,b,c]}

p1A[t_,u_] := (u^2 - (t+2)(5t^2+t+9) u + 9(t-1)^2(t+2)^2)/((5t+1)(t+2)u)
p2A[t_,u_] := (-t^2 u^3 + (t-1)(7t^3-t^2+11t+1)u^2 + 
  (t+2)(17t^5-25t^4+199t^3-59t^2+76t+8)u + 9(t-1)^4(t+2)^2(t^2-12t-1))/((5t+1)^3(t+2)u)
p3A[t_,u_]:=((2t^3+4t^2+5t+1)u^3 - 2(t+2)(7t^4+42t^3+37t^2+48t+10)u^2 + 
  (t+2)^2(91t^5+125t^4+682t^3+182t^2+523t+125)u - 
  18(t-1)^2(t+2)^3(t^4+36t^3+34t^2+60t+13))/((t+2)^2(5t+1)^3u)
p4A[t_,u_]:=((t-1)^3(6t^2+6t-12 + u)^3)/((t+2)^2(5t+1)^3u)
FrakEA[a_,b_,c_,t_,u_] := s0[a,b,c] + p1A[t,u] s1[a,b,c] + 
    p2A[t,u] s2[a,b,c] + p3A[t,u] s3[a,b,c] + p4A[t,u] s4[a,b,c]
(* $0 \leq t \leq 7$, $t \ne 1$, $0 \leq u \leq \mu_A(t)$, *)
muH[t_] := (t+2)(7-t)
muL[t_] := 9 (t-1)^2
muA[t_] := If[t<5/2, muL[t], muH[t]]
muZ[t_,u_] := ((t+2)(7-t) - u)/((t+2)(5t+1))
p1B[t_,w_] := -2w-3
p2B[t_,w_] := w^2 + 2w + 2
p3B[t_,w_] := -((2t^3+4t^2+5t+1)/(t^2(t+2))) w^2 + 
     (2(4t^2+5t+3)/(t+2)) w - ((3t^3-7t^2-12t-8)/(t+2))
p4B[t_,w_] := (t-1)^3(-w^2 - 2t^2w +t^2(t-2))/(t^2(t+2))
FrakEB[a_,b_,c_,t_,u_] := s0[a,b,c] + p1B[t,u+1/u-2] s1[a,b,c] + 
    p2B[t,u+1/u-2] s2[a,b,c] + p3B[t,u+1/u-2] s3[a,b,c] + p4B[t,u+1/u-2] s4[a,b,c]
(* $t \geq 2$, $s_m(t) \leq u < 1$ *)
muR[t_] := 2-t^2 + t Sqrt[(t-1)(t+2)]
muB[t_] := (muR[t] - Sqrt[muR[t]^2 - 4])/2
FrakEC[a_,b_,c_,t_] := s0[a,b,c] - (t+1) s1[a,b,c] + t s2[a,b,c] + (t+1)^2 s3[a,b,c]
(* $0 \leqq t \leqq 2$ *)
FrakED[a_,b_,c_,t_] := s1[a,b,c] + (t^2-1) s2[a,b,c] - 2(t+1)^2 s3[a,b,c]
(* $t geqq 0$ *)
p3E[t_] := -(4t^2+5t+3)/(t+2)
p4E[t_] := (t-1)^3/(t+2)
FrakEE[a_,b_,c_,t_] := s1[a,b,c]-s2[a,b,c] + p3E[t] s3[a,b,c] + p4E[t] s4[a,b,c]
sa0[a_,b_,c_] := 5 a^4 - 2 a b^2 c - 2 a b c^2 - b^2 c^2
sa1[a_,b_,c_] := (b + c) (4 a^3 + b^3 - 4 a b c - b^2 c - b c^2 + c^3)
sa2[a_,b_,c_] := 3a^2b^2+2a b^3-4a b^2c+3a^2c^2-4a b c^2-2b^2c^2+2a c^3
sa3[a_,b_,c_] := b c (3 a^2 - 2 a b + b^2 - 2 a c - b c + c^2)
sa4[a_,b_,c_] := b c (2 a b + 2 a c + b c)
sa[a_,b_,c_] := {sa0[a,b,c], sa1[a,b,c], sa2[a,b,c], sa3[a,b,c], sa4[a,b,c]}
sb0[a_,b_,c_] := 5 b^4 - 2 a^2 b c - a^2 c^2 - 2 a b c^2
sb1[a_,b_,c_] := (a + c) (a^3 + 4 b^3 - a^2 c - 4 a b c - a c^2 + c^3)
sb2[a_,b_,c_] := 2a^3b+3a^2b^2-4a^2b c-2a^2c^2-4a b c^2+3b^2c^2+2b c^3
sb3[a_,b_,c_] := a c (a^2 - 2 a b + 3 b^2 - a c - 2 b c + c^2)
sb4[a_,b_,c_] := a c (2 a b + a c + 2 b c)
sb[a_,b_,c_] := {sb0[a,b,c], sb1[a,b,c], sb2[a,b,c], sb3[a,b,c], sb4[a,b,c]}
sc0[a_,b_,c_] := -a^2 b^2 - 2 a^2 b c - 2 a b^2 c + 5 c^4
sc1[a_,b_,c_] := (a + b) (a^3 - a^2 b - a b^2 + b^3 - 4 a b c + 4 c^3)
sc2[a_,b_,c_] := -2a^2b^2+2a^3c-4a^2b c-4a b^2c+2b^3c+3a^2c^2+3b^2c^2
sc3[a_,b_,c_] := a b (a^2 - a b + b^2 - 2 a c - 2 b c + 3 c^2)
sc4[a_,b_,c_] := a b (a b + 2 a c + 2 b c)
sc[a_,b_,c_] := {sc0[a,b,c], sc1[a,b,c], sc2[a,b,c], sc3[a,b,c], sc4[a,b,c]}
saa0[a_,b_,c_] := 2 (10 a^3 - b^2 c - b c^2)
saa1[a_,b_,c_] := 4 (b + c) (3 a^2 - b c)
saa2[a_,b_,c_] := 2 (3 a b^2 + b^3 - 2 b^2 c + 3 a c^2 - 2 b c^2 + c^3)
saa3[a_,b_,c_] := 2 b c (3 a - b - c)
saa4[a_,b_,c_] := 2 b c (b + c)
saa[a_,b_,c_] := {saa0[a,b,c], saa1[a,b,c], saa2[a,b,c], saa3[a,b,c], saa4[a,b,c]}
sbb[a_,b_,c_] := saa[b,a,c]
scc[a_,b_,c_] := saa[c,a,b]
sab0[a_,b_,c_] := -2 c (2 a b + a c + b c)
sab1[a_,b_,c_] := 4 (a^3 + b^3 - 2 a b c - a c^2 - b c^2)
sab2[a_,b_,c_] := 2 (3 a^2 b + 3 a b^2 - 4 a b c - 2 a c^2 - 2 b c^2)
sab3[a_,b_,c_] := c (3 a^2 - 4 a b + 3 b^2 - 2 a c - 2 b c + c^2)
sab4[a_,b_,c_] := 2 c (2 a b + a c + b c)
sab[a_,b_,c_] := {sab0[a,b,c], sab1[a,b,c], sab2[a,b,c], sab3[a,b,c], sab4[a,b,c]}
saaa0[a_,b_,c_] := 60a^2
saaa1[a_,b_,c_] := 24 a (b + c)
saaa2[a_,b_,c_] := 6 (b^2 + c^2)
saaa3[a_,b_,c_] := 6 b c
saaa4[a_,b_,c_] := 0
saaa[a_,b_,c_] := {saaa0[a,b,c], saaa1[a,b,c], saaa2[a,b,c], saaa3[a,b,c], saaa4[a,b,c]}
saaaa0[a_,b_,c_] := 120a
saaaa1[a_,b_,c_] := 24(b + c)
saaaa2[a_,b_,c_] := 0
saaaa3[a_,b_,c_] := 0
saaaa4[a_,b_,c_] := 0
saaaa[a_,b_,c_] := {saaaa0[a,b,c], saaaa1[a,b,c], saaaa2[a,b,c], saaaa3[a,b,c], saaaa4[a,b,c]}

(*============================= Section 4.1 =================================*)
(============================= Section 4.1.2 ================================*)
(*----------------------------- Theorem 4.3 ---------------------------------*)
(*---------------------------- Theorem 4.3(1) -------------------------------*)
(* ${\frac e}_t^C$ *)
FrakEC[a_,b_,c_,t_] := s0[a,b,c] - (t+1) s1[a,b,c] + t s2[a,b,c] + (t+1)^2 s3[a,b,c]
Factor[FrakEC[x,1,1,t] - x(x-1)^2(x-t)^2] (* = 0 *)
Factor[FrakEC[0,x,1,t] - (x-1)^2(x+1)((x-1)^2+(2-t)x)] (* = 0 *)

(*---------------------------- Theorem 4.3(2) -------------------------------*)
(* (2) Case $0<t<2$, $t \ne 0$. *)
AC[t_]:={s[t,1,1], sa[t,1,1], s[1,1,1], s[0,1,1]}
Factor[NullSpace[AC[t]]] 
Factor[AC[t]]
(* \left(\matrix{
 (t-1)^2(t+1) (t^2+t+2) & 2 (t^2-1)^2 & 2(t-1)^2(t+1) & t(t-1)^2 & t(2t+1) \cr
 (t-1)(5t^3+5t^2+5t+1) & 8t(t^2-1) & 2(t-1)(3t+1) & 3t^2-4t+1 & 4t+1 \cr
 0 & 0 & 0 & 0 & 3 \cr 2 & 2 & 2 & 0 & 0 \cr}\right) *)
Factor[NullSpace[AC[t]]]
(* {{1/(1 + t)^2, -(1/(1 + t)), t/(1 + t)^2, 1, 0}} *)

DC[t_] := {e1,s[t,1,1], sa[t,1,1], s[1,1,1], s[0,1,1]}
Factor[Det[DC[t]] - (-12t^2(t-1)^4)]  (* = 0 *)

(*---------------------------- Theorem 4.3(3) -------------------------------*)
AC1 := {s[1,1,1], s[0,1,1], sa[0,1,1], saa[0,1,1]}
Factor[AC1]
Factor[NullSpace[AC1]] (* {{1, -1, 0, 1, 0}} *)
DC1 := {e1,s[1,1,1], s[0,1,1], sa[0,1,1], saa[0,1,1]}
Det[DC1]  (* = -24 *)

(*---------------------------- Theorem 4.3(4) -------------------------------*)
AC0 := {s[0,1,1], s[1,1,1], sa[1,1,1], saa[1,1,1]}
Factor[AC0]
Factor[NullSpace[AC0]] (* {{1, -1, 0, 1, 0}} *)
DC0 := {e1,s[0,1,1], s[1,1,1], sa[1,1,1], saa[1,1,1]}
Det[DC0]  (* = -24 *)

(*=========================== Section 4.1.3 ================================*)
(*----------------------------- Theorem 4.4 --------------------------------*)
(*---------------------------- Theorem 4.4(1) ------------------------------*)
(* ${\frac e}_t^D$. $t \geq 0$ *)
FrakED[a_,b_,c_,t_] := s1[a,b,c] + (t^2-1) s2[a,b,c] - 2(t+1)^2 s3[a,b,c]
fwD[a_,b_,c_,t_] := a(b-c)^2 ((t+1)a-b-c)^2 
Factor[FrakED[a,b,c,t] - (fwD[a,b,c,t]+fwD[b,c,a,t]+fwD[c,a,b,t])] (* = 0 *)

Factor[FrakED[x,1,1,t] - 2(x-1)^2(x-t)^2] (* = 0 *)
Factor[FrakED[0,x,1,t] - x(x+1)((x-1)^2+t^2x)] (* = 0 *)

(*---------------------------- Theorem 4.4(2) ------------------------------*)
AD[t_] := {s[t,1,1], sa[t,1,1], s[1,1,1], s[0,0,1]}
Factor[AD[t]]
(* {{(t-1)^2(t+1)(t^2+t+2), 2(t^2-1)^2, 2(t-1)^2(t+1), t(t-1)^2, t(2t+1)}, 
    {(t-1) (5t^3+5t^2+5t+1), 8t(t^2-1)), 2(t-1)(3t+1), (t-1) (3t-1), 4t+1}, 
    {0, 0, 0, 0, 3}, {1, 0, 0, 0, 0}} *)
Factor[NullSpace[AD[t]]] 
{{0, 1, (t^2-1), -2(t+1)^2, 0}}

DD[t_] := {e2,s[t,1,1], sa[t,1,1], s[1,1,1], s[0,0,1]}
Factor[Det[DD[t]]-6(t-1)^4]

(*---------------------------- Theorem 4.4(3) ------------------------------*)
FrakEDinf[a_,b_,c_] := s2[a,b,c] - 2 s3[a,b,c]
Factor[FrakEDinf[0,x,1] - (x+1)x^2 ] (* = 0 *)
Factor[FrakEDinf[x,1,1] - 2(x-1)^2] (* = 0 *)

(*---------------------------- Theorem 4.4(4) ------------------------------*)
ADi := {s[1,1,1], s[0,0,1], sa[0,0,1], saa[0,0,1]+sab[0,0,1]}
ADi
(* {{0, 0, 0, 0, 3}, {1, 0, 0, 0, 0}, {0, 1, 0, 0, 0}, {0, 0, 2, 1, 0}} *)
Factor[NullSpace[ADi]] 

$f(1,1,1) = 0$, $f(0,0,1) = 0$ and 
$\displaystyle \frac{\partial}{\partial a}\left(
 \frac{\partial}{\partial a} + \frac{\partial}{\partial b}\right)
   f(0,0,1) = 0$, 

(*============================ Section 4.1.4 ================================*)
(*----------------------------- Theorem 4.5 ---------------------------------*)
(*---------------------------- Theorem 4.5(1) -------------------------------*)
(* ${\frac e}_t^E$. $t geqq 7$ *)
p3E[t_] := -(4t^2+5t+3)/(t+2)
p4E[t_] := (t-1)^3/(t+2)
FrakEE[a_,b_,c_,t_] := s1[a,b,c]-s2[a,b,c] + p3E[t] s3[a,b,c] + p4E[t] s4[a,b,c]
Factor[FrakEE[0,x,1,t] - x(x+1)(x-1)^2] (* = 0 *)
Factor[FrakEE[x,1,1,t] - x(x-t)^2(2x+(t-7)/(t+2))] (* = 0 *)

(*---------------------------- Theorem 4.5(2) -------------------------------*)
AE[t_] := {s[t,1,1], sa[t,1,1], s[0,1,1], s[0,0,1]}
Factor[AE[t]]
(* {{(t-1)^2(t+1)(t^2+t+2), 2(t^2-1)^2, 2(t-1)^2(t+1), t(t-1)^2, t(2t+1)}, 
    {(t-1) (5t^3+5t^2+5t+1), 8t(t^2-1)), 2(t-1)(3t+1), (t-1) (3t-1), 4t+1}, 
    {2, 2, 2, 0, 0}, {1, 0, 0, 0, 0}} *)
Factor[NullSpace[AE[t]]] 
(* {{0, (2 + t)/(-1 + t)^3, -((2 + t)/(-1 + t)^3), 
      -((3 + 5 t + 4 t^2)/(-1 + t)^3), 1}} *)

(*---------------------------- Theorem 4.5(3) -------------------------------*)
FrakEEinf[a_,b_,c_] := s4[a,b,c]
Factor[FrakEEinf[0,x,1]] (* = 0 *)
Factor[FrakEEinf[x,1,1] - x(2x+1)] (* = 0 *)

(*---------------------------- Theorem 4.5(4) -------------------------------*)
AEi := {s[0,1,1], s[0,0,1], sa[0,0,1], sab[0,0,1]}
AEi
(* {{2, 2, 2, 0, 0}, {1, 0, 0, 0, 0}, {0, 1, 0, 0, 0}, {0, 0, 0, 1, 0}} *)
Factor[NullSpace[AEi]] 
(* {{0, 0, 0, 0, 1}} *)

(*----------------------------- Theorem 4.6 ---------------------------------*)
(*---------------------------- Theorem 4.6(1) -------------------------------*)
Factor[s3[0,x,1]] (* = 0 *)
Factor[s3[x,1,1] - x(x-1)^2] (* = 0 *)

(*---------------------------- Theorem 4.6(2) -------------------------------*)
As3 := {s[1,1,1], s[0,1,1], s[0,0,1], sa[0,0,1]}
As3
(* {{0, 0, 0, 0, 3}, {2, 2, 2, 0, 0}, {1, 0, 0, 0, 0}, {0, 1, 0, 0, 0}} *)
Factor[NullSpace[As3]] 
(* {{0, 0, 0, 1, 0}} *)

(*============================ Section 4.1.5 ================================*)
(* ${\frac e}_t^A$ *)
(* $0 \leq t \leq 7$, $t \ne 1$, $0 \leq v \leq \min\{s_G(t), s_H(t)\}$, *)
p1A[t_,u_] := (u^2 - (t+2)(5t^2+t+9) u + 9(t-1)^2(t+2)^2)/((5t+1)(t+2)u)
p2A[t_,u_] := (-t^2 u^3 + (t-1)(7t^3-t^2+11t+1)u^2 + 
  (t+2)(17t^5-25t^4+199t^3-59t^2+76t+8)u + 9(t-1)^4(t+2)^2(t^2-12t-1))/((5t+1)^3(t+2)u)
p3A[t_,u_]:=((2t^3+4t^2+5t+1)u^3 - 2(t+2)(7t^4+42t^3+37t^2+48t+10)u^2 + 
  (t+2)^2(91t^5+125t^4+682t^3+182t^2+523t+125)u - 
  18(t-1)^2(t+2)^3(t^4+36t^3+34t^2+60t+13))/((t+2)^2(5t+1)^3u)
p4A[t_,u_]:=((t-1)^3(6t^2+6t-12 + u)^3)/((t+2)^2(5t+1)^3u)
FrakEA[a_,b_,c_,t_,u_] := s0[a,b,c] + p1A[t,u] s1[a,b,c] + 
    p2A[t,u] s2[a,b,c] + p3A[t,u] s3[a,b,c] + p4A[t,u] s4[a,b,c]

(* Case u=0 *)
FrakEA0[a_,b_,c_,t_] := (5t+1)^2 s1[a,b,c] + (t-1)^2(t^2-12t-1) s2[a,b,c] + 
   - 2(t^4+36t^3+34t^2+60t+13) s3[a,b,c] + 24(t-1)^4 s4[a,b,c]

muH[t_] := (t+2)(7-t)
muL[t_] := 9 (t-1)^2
muA[t_] := If[t<5/2, muL[t], muH[t]]
muZ[t_,u_] := ((t+2)(7-t) - u)/((t+2)(5t+1))

pA1inf[t_] := (5t+1)^2 
pA2inf[t_] := (t-1)^2 (-1 - 12 t + t^2) 
pA3inf[t_] := - 2(13+60t+34t^2+36t^3+t^4)
pA4inf[t_] := 24(t-1)^4 
FrakEAinf[a_,b_,c_,t_] := (5t+1)^2 s1[a,b,c] + 
 (t-1)^2 (-1 - 12 t + t^2) s2[a,b,c] - 
 2(13+60t+34t^2+36t^3+t^4) s3[a,b,c] + 24(t-1)^4 s4[a,b,c]

Factor[FrakEA[muZ[t,u],1,1,t,u]] (* = 0 *)

(*----------------------------- Theorem 4.7 ---------------------------------*)
(*--------------------------- Theorem 4.7(1-i) ------------------------------*)
hA[t_,u_] := u^2 - (t+2)(5t^2-14t+6)u + (t+2)^2 muL[t]
gA[t_,u_,w_] := (t+2)(5t+1)^3u w^2 + 
     (5t+1)^2 hA[t,u] w + t^2(muH[t]-u)^2 (muL[t]-u)
Factor[FrakEA[0,x,1,t,u] - x^2(x+1) gA[t,u, x+1/x-2]/(u(t+2)(5t+1)^3)]

Factor[hA[t,u] - ( (u+3(t-1)(t+2))^2 + u t(t+2)(8-5t) )]
Factor[hA[t,u] - ( (u-3(t-1)(t+2))^2 - u(t+2)(5t^2-20t+12) )]
Factor[((t+2)(5t^2-14t+6)/2 - muH[t]) - (t+2)(5t^2-12t-8)/2] 
Factor[hA[muH[t],t] - (t-4)^2(t+2)^2(5t+1)]

(*--------------------------- Theorem 4.7(1-ii) -----------------------------*)
Factor[FrakEA[x,1,1,t,u] - (x-t)^2 (x - (muH[t]-u)/((t+2)(5t+1)))^2 (x + 2(t+2)(muL[t]-u)/((5t+1)u) )]

(*---------------------------- Theorem 4.7(2) -------------------------------*)
AA[t_,u_]:={s[t,1,1], sa[t,1,1], s[muZ[t,u],1,1], sa[muZ[t,u],1,1]}
Factor[AA[t,u]]
Factor[Det[{e4,s[t,1,1], sa[t,1,1], s[muZ[t,u],1,1], sa[muZ[t,u],1,1]}]]
(* = -((4 (t-1)^4 (u+6(t-1)(t+2))^4 (u+(t-1)(t+2)(5t+7))^4)/((t+2)^8(5t+1)^8)) *)

Factor[AA[t,u]]
Factor[NullSpace[AA[t,u]]] 

Factor[muZ[t,-6(t-1)(t+2)]]  (* = 1 *)
Factor[muZ[t,-(t-1)(t+2)(5t+7)]]  (* = t *)
(* If $0 \leq t \leq 7$, 
   $t \ne 1$ and $0 \leq u \leq \mu_A(t)$, 
     then $\fre_{t,u}^A \in {\Cal E}({\Cal P}_{3,5}^{s+})$.
  $0 \leq t < 5/2$ 
    ==> muL[t] \leq muH[t], 
        1 < (muH[t]-muL[t])/((t+2)(5t+1)) \leq muH[t]/((t+2)(5t+1)). 
   muH[5/2]=muL[5/2]= = 20.
   5/2 < t \leq 7$ 
    ==> muL[t] \geq muH[t], 
        0 \leq muZ[t,u] \leq muH[t]/((t+2)(5t+1)) < 1 *)
(* muZ[t,muL[t]] = (muH[t]-muL[t])/((t+2)(5t+1)) = (5-2t)/(t+2) *)
Solve[muZ[t,u] == v, u]  (* u = -(t+2)(5t v+t+v-7) *)
Factor[FrakEA[x,1,1,t,u]] 
Factor[FrakEA[x,1,1,t,-(t+2)(5t x+t+x-7)]] (* = 0 *)

(*---------------------------- Theorem 4.7(3) -------------------------------*)
(* Case $t=1$, $u=0$, muZ[1,0]=1. *)
Factor[FrakEA0[a,b,c,1] - 36 (s1[a,b,c] - 8 s3[a,b,c])] (* = 0 *)
Factor[FrakEA0[a,b,c,1]]
(* = 36(S2[a,b,c]-S11[a,b,c])(T21[a,b,c]-6U[a,b,c]) *)

AA1 := {s[1,1,1], saa[1,1,1], saaa[1,1,1], s[0,0,1]}
AA1
Factor[NullSpace[AA1]] 

(*---------------------------- Theorem 4.7(4) -------------------------------*)
(* $\fre_{7,0}^A = 1296 \fre_{0,0}^A$. *)
Factor[FrakEA0[a,b,c,7] - 1296FrakEA0[a,b,c,0]] 
Factor[FrakEA0[a,b,c,7] - 1296 FrakEE[a,b,c,7]] (* = 0 *)

pA1n[t_,u_] := (u^2 - (t+2)(5t^2+t+9) u + 9(t-1)^2(t+2)^2)/((5t+1)(t+2))
pA2n[t_,u_] := (-t^2 u^3 + (t-1)(7t^3-t^2+11t+1)u^2 + 
  (t+2)(17t^5-25t^4+199t^3-59t^2+76t+8)u + 9(t-1)^4(t+2)^2(t^2-12t-1))/((5t+1)^3(t+2))
pA3n[t_,u_]:=((2t^3+4t^2+5t+1)u^3 - 2(t+2)(7t^4+42t^3+37t^2+48t+10)u^2 + 
  (t+2)^2(91t^5+125t^4+682t^3+182t^2+523t+125)u - 
  18(t-1)^2(t+2)^3(t^4+36t^3+34t^2+60t+13))/((t+2)^2(5t+1)^3)
pA4n[t_,u_]:=((t-1)^3(6t^2+6t-12 + u)^3)/((t+2)^2(5t+1)^3)
FrakEAn[a_,b_,c_,t_,u_] := u s0[a,b,c]+pA1n[t,u] s1[a,b,c]+pA2n[t,u] s2[a,b,c]+
  pA3n[t,u] s3[a,b,c]+pA4n[t,u] s4[a,b,c]
Factor[FrakEAn[a,b,c,7,0] - (9/2)FrakEAn[a,b,c,0,0]] 

(*------------------------------ Remark 4.8 ---------------------------------*)
(*----------------------------- Remark 4.8(1) -------------------------------*)
Factor[FrakEA[a,b,c,t,3(t-1)^2(t+2)/(2t+1)] - 
  (S2[a,b,c] - (S2[t,1,1]/S11[t,1,1])S11[a,b,c])^2]

(*============================ Section 4.1.6 ================================*)
(*----------------------------- Theorem 4.10 --------------------------------*)
(* $\fre_{t,u}^B$, $t \geq 2$, $\mu_B(t) \leq u \leq 1$ *)
muR[t_] := 2-t^2 + t Sqrt[(t-1)(t+2)]
muB[t_] := (muR[t] - Sqrt[muR[t]^2 - 4])/2

p1B[t_,w_] := -2w-3
p2B[t_,w_] := w^2 + 2w + 2
p3B[t_,w_] := -((2t^3+4t^2+5t+1)/(t^2(t+2))) w^2 + 
     (2(4t^2+5t+3)/(t+2)) w - ((3t^3-7t^2-12t-8)/(t+2))
p4B[t_,w_] := (t-1)^3(-w^2 - 2t^2w +t^2(t-2))/(t^2(t+2))
FrakEB[a_,b_,c_,t_,u_] := s0[a,b,c] + p1B[t,u+1/u-2] s1[a,b,c] + 
    p2B[t,u+1/u-2] s2[a,b,c] + p3B[t,u+1/u-2] s3[a,b,c] + p4B[t,u+1/u-2] s4[a,b,c]

(*-------------------------- Theorem 4.10(0-i) ------------------------------*)
Factor[FrakEB[0,x,1,t,u] - (x+1)(x-u)^2(x-1/u)^2] (* = 0 *)

ftwB[a_,b_,c_,t_,w_] := s0[a,b,c] + pB1[t,w] s1[a,b,c] + pB2[t,w] s2[a,b,c] + 
      pB3[t,w] s3[a,b,c] + pB4[t,w] s4[a,b,c]
c0B[t_,w_] := t^2(t+2)
c1B[t_,w_] := 2t^2(t+2)(-2w+t-3)  (* Zm[t]>(t-3)/2. c1<0 if (t-3)/2<w<=Zm[t] *)
c2B[t_,w_] := -(5t+1) w^2 - 2t^2(t-7)w + t^2(t-4)^2
c3B[t_,w_] := 2(t+2) w^2
gB[t_,u_,w_] := c0B[t,u] w^3 + c1B[t,u] w^2 + c2B[t,u] w + c3B[t,u] 
Factor[ftz[a,b,c,t, u+1/u-2] - FrakEB[a,b,c,t,u]]
Factor[ftz[u,1,1,t,w] - ((u-t)^2/(t^2(t+2))) gA[t,w,u]] 

(*-------------------------- Theorem 4.10(0-ii) -----------------------------*)
Factor[c2B[t, muR[t]-2] - (t^2(t+2)(8t Sqrt[(t-1)(t+2)] - (8t^2+4t-9)))]
Factor[((8t Sqrt[(t-1)(t+2)])^2 - (8t^2+4t-9)^2)]

(*------------------------- Theorem 4.10(0-iv-a) ----------------------------*)
Factor[c1B[t,0]^2 - 4 c0B[t,0] c2B[t,0] - (4t^4(t^2-4)(t^2-3t-1))] (* = 0 *)

(*------------------------- Theorem 4.10(0-iv-b) ----------------------------*)
b1B[t_,w_] := (2t+1)w - t(t-4)
b2B[t_,w_] := -w^2 - 2 t^2 w + t^2(t-2)
b3B[t_,w_] := (t+1)(5t+1)^2w^2 + 2t(t^4-13t^3+25t^2+27t-4)w - t^2(t-4)^2(t^2-3t-1)
disc3[a0_,a1_,a2_,a3_] := -a1^2 a2^2 + 4 a0 a2^3 + 4 a1^3 a3 - 18 a0 a1 a2 a3 + 27 a0^2 a3^2
disc4[p0_,p1_,p2_,p3_,p4_] := 
 p1^2 p2^2 p3^2 - 4 p0 p2^3 p3^2 - 4 p1^3 p3^3 + 18 p0 p1 p2 p3^3 - 
 27 p0^2 p3^4 - 4 p1^2 p2^3 p4 + 16 p0 p2^4 p4 + 18 p1^3 p2 p3 p4 - 
 80 p0 p1 p2^2 p3 p4 - 6 p0 p1^2 p3^2 p4 + 144 p0^2 p2 p3^2 p4 - 
 27 p1^4 p4^2 + 144 p0 p1^2 p2 p4^2 - 128 p0^2 p2^2 p4^2 - 
 192 p0^2 p1 p3 p4^2 + 256 p0^3 p4^3
disc5[p0_,p1_,p2_,p3_,p4_,p5_] := 
p1^2 p2^2 p3^2 p4^2 - 4 p0 p2^3 p3^2 p4^2 - 4 p1^3 p3^3 p4^2 + 
 18 p0 p1 p2 p3^3 p4^2 - 27 p0^2 p3^4 p4^2 - 4 p1^2 p2^3 p4^3 + 
 16 p0 p2^4 p4^3 + 18 p1^3 p2 p3 p4^3 - 80 p0 p1 p2^2 p3 p4^3 - 
 6 p0 p1^2 p3^2 p4^3 + 144 p0^2 p2 p3^2 p4^3 - 27 p1^4 p4^4 + 
 144 p0 p1^2 p2 p4^4 - 128 p0^2 p2^2 p4^4 - 192 p0^2 p1 p3 p4^4 + 
 256 p0^3 p4^5 - 4 p1^2 p2^2 p3^3 p5 + 16 p0 p2^3 p3^3 p5 + 
 16 p1^3 p3^4 p5 - 72 p0 p1 p2 p3^4 p5 + 108 p0^2 p3^5 p5 + 
 18 p1^2 p2^3 p3 p4 p5 - 72 p0 p2^4 p3 p4 p5 - 
 80 p1^3 p2 p3^2 p4 p5 + 356 p0 p1 p2^2 p3^2 p4 p5 + 
 24 p0 p1^2 p3^3 p4 p5 - 630 p0^2 p2 p3^3 p4 p5 - 
 6 p1^3 p2^2 p4^2 p5 + 24 p0 p1 p2^3 p4^2 p5 + 144 p1^4 p3 p4^2 p5 - 
 746 p0 p1^2 p2 p3 p4^2 p5 + 560 p0^2 p2^2 p3 p4^2 p5 + 
 1020 p0^2 p1 p3^2 p4^2 p5 - 36 p0 p1^3 p4^3 p5 + 
 160 p0^2 p1 p2 p4^3 p5 - 1600 p0^3 p3 p4^3 p5 - 27 p1^2 p2^4 p5^2 + 
 108 p0 p2^5 p5^2 + 144 p1^3 p2^2 p3 p5^2 - 630 p0 p1 p2^3 p3 p5^2 - 
 128 p1^4 p3^2 p5^2 + 560 p0 p1^2 p2 p3^2 p5^2 + 
 825 p0^2 p2^2 p3^2 p5^2 - 900 p0^2 p1 p3^3 p5^2 - 
 192 p1^4 p2 p4 p5^2 + 1020 p0 p1^2 p2^2 p4 p5^2 - 
 900 p0^2 p2^3 p4 p5^2 + 160 p0 p1^3 p3 p4 p5^2 - 
 2050 p0^2 p1 p2 p3 p4 p5^2 + 2250 p0^3 p3^2 p4 p5^2 - 
 50 p0^2 p1^2 p4^2 p5^2 + 2000 p0^3 p2 p4^2 p5^2 + 256 p1^5 p5^3 - 
 1600 p0 p1^3 p2 p5^3 + 2250 p0^2 p1 p2^2 p5^3 + 
 2000 p0^2 p1^2 p3 p5^3 - 3750 p0^3 p2 p3 p5^3 - 
 2500 p0^3 p1 p4 p5^3 + 3125 p0^4 p5^4
Factor[disc3[c0B[t,w],c1B[t,w],c2B[t,w],c3B[t,w]] - 4t^2(t+2) b1B[t,w]^2 b2B[t,w] b3B[t,w]]

Factor[b2B[t, muR[t] - 2]]

w3[t] := -t(t^4-13t^3+25t^2+27t-4)/((t+1)(5t+1)^2)
v3[t_] := ((t^3(3-t)^3(t+2)^4)/((t+1)(5t+1)^2))
Factor[b3B[t, w] - ((t+1)(5t+1)^2 (w - w3[t])^2 + v3[t])] (* = 0 *)
u3[t_] := 2t^5-t^4+10t^3-40t^2-40t-3
Factor[(t-3)/2 - w3[t] - u3[t]/(2(t+1)(5t+1)^2)]
Factor[u3[s+3]-(2s^5+29s^4+178s^3+536s^2+692s+192)] (* = 0 *)
d3[t_] := 5t^5-15t^4-6t^3-26t^2+141t+9 
Factor[b3B[t, (t-3)/2] - d3[t]/4]
Factor[d3[s+3] - (5s^5+60s^4+264s^3+460s^2+228s+36)] (* = 0 *) 

(*---------------------------- Theorem 4.10(2) ------------------------------*)
AB[t_,u_] := {s[t,1,1], sa[t,1,1], s[0,s,1], sb[0,s,1]}
Factor[AB[a,t]]
(* {{t^5-2t^2-t+2, 2(t^2-1)^2, 2(t-1)^2(t+1), t(t-1)^2, t(2t+1)}, 
   {5t^4-4t-1, 8t(t^2-1), 6t^2-4t-2, 3t^2-4t+1, 4t+1}, 
   {u^5+1, u^4+u, u^3+u^2, 0, 0}, {5u^4, 4u^3+1, 3u^2+2u, 0, 0}} *)

Factor[Det[{e1,s[t,1,1], sa[t,1,1], s[0,u,1], sb[0,u,1]}] - 
  2u^2(u-1)(u+1)^3 t^2(t-1)(t+2)]

Factor[NullSpace[AB[t,u]]] 
Factor[({-u^2t^2(t+2), u(2u^2-u+2)t^2(t+2), 
        -t^2(t+2)(u^4-2u^3+4u^2-2u+1), 
     1 - 4 u + 6 u^2 - 4 u^3 + u^4 + 5 t - 20 u t + 30 u^2 t - 
      20 u^3 t + 5 u^4 t + 4 t^2 - 22 u t^2 + 28 u^2 t^2 - 
      22 u^3 t^2 + 4 u^4 t^2 + 2 t^3 - 18 u t^3 + 20 u^2 t^3 - 
      18 u^3 t^3 + 2 u^4 t^3 - 8 u t^4 + 9 u^2 t^4 - 8 u^3 t^4 + 
      3 u^2 t^5, 
     -(t-1)^3(-1 + 4 u - 6 u^2 + 4 u^3 - u^4 - 2 u t^2 + 2 u^2 t^2 - 2 u^3 t^2 + u^2 t^3)}.s[a,b,c])/
  FrakEB[a,b,c,t,u]] (* = -u^2t^2(t+1) *)

(*---------------------------- Theorem 4.10(3) ------------------------------*)
Factor[FrakEB[a,b,c,t,1] - (s0[a,b,c] - 3 s1[a,b,c] + 2 s2[a,b,c] + 
  ((-3t^3+7t^2+12t+8)/(t+2)) s3[a,b,c] + (((t-2)(t-1)^3)/(t+2)) s4[a,b,c])]

AB1[t_] := {s[t,1,1], sa[t,1,1], s[0,1,1], sbb[0,1,1]}
Factor[Det[{e1,s[t,1,1], sa[t,1,1], s[0,1,1], sbb[0,1,1]}] - 16 t^2 (t-1)(t+2)]
Factor[NullSpace[AB1[t]]] 

(*---------------------------- Theorem 4.10(4) ------------------------------*)
Factor[FrakEB[a,b,c,2,1] - FrakEC[a,b,c,2]]  (* = 0 *)
Factor[FrakEC[a,b,c,t] + FrakED[a,b,c,t] - (a+b+c) FG[a,b,c,t]]

(*--------------------------- Remark 4.11 (1) -------------------------------*)
ww1[a_,b_,c_,t_] := (1-t) t^4 (2 + t)^2 (a^4 b - a^3 b^2 - a^2 b^3 + 
   a b^4 + a^4 c - 2 a^3 b c + 
   2 a^2 b^2 c - 2 a b^3 c + b^4 c - a^3 c^2 + 2 a^2 b c^2 + 
   2 a b^2 c^2 - b^3 c^2 - a^2 c^3 - 2 a b c^3 - b^2 c^3 + a c^4 + 
   b c^4 - 4 a^3 b c t + 4 a^2 b^2 c t - 4 a b^3 c t + 
   4 a^2 b c^2 t + 4 a b^2 c^2 t - 4 a b c^3 t + a^3 b^2 t^2 + 
   a^2 b^3 t^2 - 2 a^3 b c t^2 - 2 a b^3 c t^2 + a^3 c^2 t^2 + 
   b^3 c^2 t^2 + a^2 c^3 t^2 - 2 a b c^3 t^2 + b^2 c^3 t^2)
ww2[a_,b_,c_,t_] := t^4 (2 + t) (a^4 b - a^3 b^2 - a^2 b^3 + a b^4 + a^4 c - 2 a^3 b c + 
   2 a^2 b^2 c - 2 a b^3 c + b^4 c - a^3 c^2 + 2 a^2 b c^2 + 
   2 a b^2 c^2 - b^3 c^2 - a^2 c^3 - 2 a b c^3 - b^2 c^3 + a c^4 + 
   b c^4 - 4 a^3 b c t + 4 a^2 b^2 c t - 4 a b^3 c t + 
   4 a^2 b c^2 t + 4 a b^2 c^2 t - 4 a b c^3 t + a^3 b^2 t^2 + 
   a^2 b^3 t^2 - 2 a^3 b c t^2 - 2 a b^3 c t^2 + a^3 c^2 t^2 + 
   b^3 c^2 t^2 + a^2 c^3 t^2 - 2 a b c^3 t^2 + b^2 c^3 t^2)
ww3[a_,b_,c_,t_] := -t (2 + t) (-4 a^3 b c + 8 a^2 b^2 c - 4 a b^3 c + 8 a^2 b c^2 + 
   8 a b^2 c^2 - 4 a b c^3 - 16 a^3 b c t - 16 a b^3 c t - 
   16 a b c^3 t - 6 a^4 b t^2 + 14 a^3 b^2 t^2 + 14 a^2 b^3 t^2 - 
   6 a b^4 t^2 - 6 a^4 c t^2 + 18 a^3 b c t^2 - 12 a^2 b^2 c t^2 + 
   18 a b^3 c t^2 - 6 b^4 c t^2 + 14 a^3 c^2 t^2 - 12 a^2 b c^2 t^2 - 
   12 a b^2 c^2 t^2 + 14 b^3 c^2 t^2 + 14 a^2 c^3 t^2 + 
   18 a b c^3 t^2 + 14 b^2 c^3 t^2 - 6 a c^4 t^2 - 6 b c^4 t^2 + 
   a^4 b t^3 - 5 a^3 b^2 t^3 - 5 a^2 b^3 t^3 + a b^4 t^3 + 
   a^4 c t^3 + 38 a^3 b c t^3 - 38 a^2 b^2 c t^3 + 38 a b^3 c t^3 + 
   b^4 c t^3 - 5 a^3 c^2 t^3 - 38 a^2 b c^2 t^3 - 38 a b^2 c^2 t^3 - 
   5 b^3 c^2 t^3 - 5 a^2 c^3 t^3 + 38 a b c^3 t^3 - 5 b^2 c^3 t^3 + 
   a c^4 t^3 + b c^4 t^3 + 2 a^4 b t^4 - 16 a^3 b^2 t^4 - 
   16 a^2 b^3 t^4 + 2 a b^4 t^4 + 2 a^4 c t^4 + 10 a^3 b c t^4 + 
   10 a^2 b^2 c t^4 + 10 a b^3 c t^4 + 2 b^4 c t^4 - 16 a^3 c^2 t^4 + 
   10 a^2 b c^2 t^4 + 10 a b^2 c^2 t^4 - 16 b^3 c^2 t^4 - 
   16 a^2 c^3 t^4 + 10 a b c^3 t^4 - 16 b^2 c^3 t^4 + 2 a c^4 t^4 + 
   2 b c^4 t^4 + 3 a^3 b^2 t^5 + 3 a^2 b^3 t^5 - 14 a^3 b c t^5 + 
   16 a^2 b^2 c t^5 - 14 a b^3 c t^5 + 3 a^3 c^2 t^5 + 
   16 a^2 b c^2 t^5 + 16 a b^2 c^2 t^5 + 3 b^3 c^2 t^5 + 
   3 a^2 c^3 t^5 - 14 a b c^3 t^5 + 3 b^2 c^3 t^5 + 4 a^3 b^2 t^6 + 
   4 a^2 b^3 t^6 - 8 a^3 b c t^6 - 2 a^2 b^2 c t^6 - 8 a b^3 c t^6 + 
   4 a^3 c^2 t^6 - 2 a^2 b c^2 t^6 - 2 a b^2 c^2 t^6 + 
   4 b^3 c^2 t^6 + 4 a^2 c^3 t^6 - 8 a b c^3 t^6 +  4 b^2 c^3 t^6)  
ww4[a_,b_,c_,t_] := -t^2 (-a^3 b c + 2 a^2 b^2 c - a b^3 c + 2 a^2 b c^2 + 2 a b^2 c^2 - 
   a b c^3 - 5 a^3 b c t + 2 a^2 b^2 c t - 5 a b^3 c t + 
   2 a^2 b c^2 t + 2 a b^2 c^2 t - 5 a b c^3 t + 2 a^3 b^2 t^2 + 
   2 a^2 b^3 t^2 - 4 a^3 b c t^2 + 3 a^2 b^2 c t^2 - 4 a b^3 c t^2 + 
   2 a^3 c^2 t^2 + 3 a^2 b c^2 t^2 + 3 a b^2 c^2 t^2 + 
   2 b^3 c^2 t^2 + 2 a^2 c^3 t^2 - 4 a b c^3 t^2 + 2 b^2 c^3 t^2 + 
   a^3 b^2 t^3 + a^2 b^3 t^3 - 2 a^3 b c t^3 - a^2 b^2 c t^3 - 
   2 a b^3 c t^3 + a^3 c^2 t^3 - a^2 b c^2 t^3 - a b^2 c^2 t^3 + 
   b^3 c^2 t^3 + a^2 c^3 t^3 - 2 a b c^3 t^3 + b^2 c^3 t^3) 
ww5[a_,b_,c_,t_] := t^2 (2 + t) (-4 a^4 b + 4 a^3 b^2 + 4 a^2 b^3 - 4 a b^4 - 4 a^4 c + 
   12 a^3 b c - 16 a^2 b^2 c + 12 a b^3 c - 4 b^4 c + 4 a^3 c^2 - 
   16 a^2 b c^2 - 16 a b^2 c^2 + 4 b^3 c^2 + 4 a^2 c^3 + 12 a b c^3 + 
   4 b^2 c^3 - 4 a c^4 - 4 b c^4 + 33 a^3 b c t - 18 a^2 b^2 c t + 
   33 a b^3 c t - 18 a^2 b c^2 t - 18 a b^2 c^2 t + 33 a b c^3 t + 
   2 a^4 b t^2 - 14 a^3 b^2 t^2 - 14 a^2 b^3 t^2 + 2 a b^4 t^2 + 
   2 a^4 c t^2 + 5 a^3 b c t^2 - 2 a^2 b^2 c t^2 + 5 a b^3 c t^2 + 
   2 b^4 c t^2 - 14 a^3 c^2 t^2 - 2 a^2 b c^2 t^2 - 2 a b^2 c^2 t^2 - 
   14 b^3 c^2 t^2 - 14 a^2 c^3 t^2 + 5 a b c^3 t^2 - 14 b^2 c^3 t^2 + 
   2 a c^4 t^2 + 2 b c^4 t^2 + 2 a^3 b^2 t^3 + 2 a^2 b^3 t^3 - 
   12 a^3 b c t^3 + 21 a^2 b^2 c t^3 - 12 a b^3 c t^3 + 
   2 a^3 c^2 t^3 + 21 a^2 b c^2 t^3 + 21 a b^2 c^2 t^3 + 
   2 b^3 c^2 t^3 + 2 a^2 c^3 t^3 - 12 a b c^3 t^3 + 2 b^2 c^3 t^3 + 
   5 a^3 b^2 t^4 + 5 a^2 b^3 t^4 - 10 a^3 b c t^4 - 3 a^2 b^2 c t^4 - 
   10 a b^3 c t^4 + 5 a^3 c^2 t^4 - 3 a^2 b c^2 t^4 - 
   3 a b^2 c^2 t^4 + 5 b^3 c^2 t^4 + 5 a^2 c^3 t^4 - 10 a b c^3 t^4 +  5 b^2 c^3 t^4) 
ww6[a_,b_,c_,t_] := t (2 + t) (a^4 b - a^3 b^2 - a^2 b^3 + a b^4 + a^4 c - 2 a^3 b c + 
   2 a^2 b^2 c - 2 a b^3 c + b^4 c - a^3 c^2 + 2 a^2 b c^2 + 
   2 a b^2 c^2 - b^3 c^2 - a^2 c^3 - 2 a b c^3 - b^2 c^3 + a c^4 + 
   b c^4 - 4 a^3 b c t + 4 a^2 b^2 c t - 4 a b^3 c t + 
   4 a^2 b c^2 t + 4 a b^2 c^2 t - 4 a b c^3 t + a^3 b^2 t^2 + 
   a^2 b^3 t^2 - 2 a^3 b c t^2 - 2 a b^3 c t^2 + a^3 c^2 t^2 + 
   b^3 c^2 t^2 + a^2 c^3 t^2 - 2 a b c^3 t^2 + 
   b^2 c^3 t^2) 
ww7[a_,b_,c_,t_] := -(-a^3 b c + 2 a^2 b^2 c - a b^3 c + 2 a^2 b c^2 + 
   2 a b^2 c^2 - a b c^3 - 5 a^3 b c t + 2 a^2 b^2 c t - 
   5 a b^3 c t + 2 a^2 b c^2 t + 2 a b^2 c^2 t - 5 a b c^3 t + 
   2 a^3 b^2 t^2 + 2 a^2 b^3 t^2 - 4 a^3 b c t^2 + 3 a^2 b^2 c t^2 - 
   4 a b^3 c t^2 + 2 a^3 c^2 t^2 + 3 a^2 b c^2 t^2 + 
   3 a b^2 c^2 t^2 + 2 b^3 c^2 t^2 + 2 a^2 c^3 t^2 - 4 a b c^3 t^2 + 
   2 b^2 c^3 t^2 + a^3 b^2 t^3 + a^2 b^3 t^3 - 2 a^3 b c t^3 - 
   a^2 b^2 c t^3 - 2 a b^3 c t^3 + a^3 c^2 t^3 - a^2 b c^2 t^3 - 
   a b^2 c^2 t^3 + b^3 c^2 t^3 + a^2 c^3 t^3 - 2 a b c^3 t^3 + 
   b^2 c^3 t^3) 
Factor[(FrakEB[a,b,c,t,muB[t]] - FrakEF[a,b,c,t])(t(2+t)(-2+t^2- 
  t Sqrt[(t-1)(t+2)] + Sqrt[-4+(2-t^2+t Sqrt[(t-1)(t+2)])^2])^2) - (
  ww1[a,b,c,t] Sqrt[(t-1)(t+2)] + 
  ww2[a,b,c,t] ((t-1)(t+2))^(3/2) + 
  ww3[a,b,c,t] Sqrt[-4+(2-t^2+t Sqrt[(t-1)(t+2)])^2] + 
  ww4[a,b,c,t] Sqrt[-4+(2-t^2+t Sqrt[(t-1)(t+2)])^2]((t-1)(t+2))^(3/2) + 
  ww5[a,b,c,t] Sqrt[-4+(2-t^2+t Sqrt[(t-1)(t+2)])^2]Sqrt[(t-1)(t+2)] + 
  ww6[a,b,c,t] (-4+(2-t^2+t Sqrt[(t-1)(t+2)])^2)^(3/2) + 
  ww7[a,b,c,t] (-4+(2-t^2+t Sqrt[(t-1)(t+2)])^2)^(3/2) Sqrt[(t-1)(t+2)]) ]
(* Replace A^(3/2) by A Sqrt[A] *)
Factor[
  ww1[a,b,c,t] Sqrt[(t-1)(t+2)] + 
  ww2[a,b,c,t] (t-1)(t+2) Sqrt[(t-1)(t+2)] + 
  ww3[a,b,c,t] Sqrt[-4+(2-t^2+t Sqrt[(t-1)(t+2)])^2] + 
  ww4[a,b,c,t] Sqrt[-4+(2-t^2+t Sqrt[(t-1)(t+2)])^2] (t-1)(t+2) Sqrt[(t-1)(t+2)] + 
  ww5[a,b,c,t] Sqrt[-4+(2-t^2+t Sqrt[(t-1)(t+2)])^2] Sqrt[(t-1)(t+2)] + 
  ww6[a,b,c,t] (-4+(2-t^2+t Sqrt[(t-1)(t+2)])^2)^(3/2) + 
  ww7[a,b,c,t] (-4+(2-t^2+t Sqrt[(t-1)(t+2)])^2)^(3/2) Sqrt[(t-1)(t+2)] ]
Relst[s_,t_] := 1-4s+6s^2-4s^3+s^4+2s t^2-2s^2t^2+2s^3t^2-s^2t^3
Plot[Relst[muB[t],t],{t,0,10}]

(*--------------------------- Remark 4.11 (3) -------------------------------*)
Solve[b1[t, u + 1/u - 2] == 0, u]
Factor[FrakEB[a,b,c,t,(2 + t^2 - Sqrt[t-4] Sqrt[t] (2+t))/(2(1+2t))] - 
   S1[a,b,c](S2[a,b,c] - (S2[t,1,1]/S11[t,1,1]) S11[a,b,c])^2]
Factor[FrakEB[a,b,c,t,(2 + t^2 + Sqrt[t-4] Sqrt[t] (2+t))/(2(1+2t))] - 
   S1[a,b,c](S2[a,b,c] - (S2[t,1,1]/S11[t,1,1]) S11[a,b,c])^2]
Solve[b1[t, u + 1/u - 2] == 0, t]
Factor[FrakEB[a,b,c,(1 + u^2 - Sqrt[1+u+u^3+u^4])/u,u] - 
   S1[a,b,c](S2[a,b,c] - (S2[0,u,1]/S11[0,u,1]) S11[a,b,c])^2]
Factor[FrakEBD[a,b,c,(1 + u^2 + Sqrt[1+u+u^3+u^4])/u,u] - 
   S1[a,b,c](S2[a,b,c] - (S2[0,u,1]/S11[0,u,1]) S11[a,b,c])^2]

(*============================= Section 4.2 =================================*)
(*============================ Section 4.2.1 ================================*)
(*============================ Section 4.2.2 ================================*)
(*============================ Section 4.2.3 ================================*)
(*============================ Section 4.2.4 ================================*)
(*---- Discn is the discriminants of $p0 x^n + p1 x^{n-1} + \cdots + p_n$ ---*)
Disc3[a0_,a1_,a2_,a3_] := -a1^2 a2^2 + 4 a0 a2^3 + 4 a1^3 a3 - 18 a0 a1 a2 a3 + 27 a0^2 a3^2

Disc4[p0_,p1_,p2_,p3_,p4_] := 
 p1^2 p2^2 p3^2 - 4 p0 p2^3 p3^2 - 4 p1^3 p3^3 + 18 p0 p1 p2 p3^3 - 
 27 p0^2 p3^4 - 4 p1^2 p2^3 p4 + 16 p0 p2^4 p4 + 18 p1^3 p2 p3 p4 - 
 80 p0 p1 p2^2 p3 p4 - 6 p0 p1^2 p3^2 p4 + 144 p0^2 p2 p3^2 p4 - 
 27 p1^4 p4^2 + 144 p0 p1^2 p2 p4^2 - 128 p0^2 p2^2 p4^2 - 
 192 p0^2 p1 p3 p4^2 + 256 p0^3 p4^3

Disc5[p0_,p1_,p2_,p3_,p4_,p5_] := 
p1^2 p2^2 p3^2 p4^2 - 4 p0 p2^3 p3^2 p4^2 - 4 p1^3 p3^3 p4^2 + 
 18 p0 p1 p2 p3^3 p4^2 - 27 p0^2 p3^4 p4^2 - 4 p1^2 p2^3 p4^3 + 
 16 p0 p2^4 p4^3 + 18 p1^3 p2 p3 p4^3 - 80 p0 p1 p2^2 p3 p4^3 - 
 6 p0 p1^2 p3^2 p4^3 + 144 p0^2 p2 p3^2 p4^3 - 27 p1^4 p4^4 + 
 144 p0 p1^2 p2 p4^4 - 128 p0^2 p2^2 p4^4 - 192 p0^2 p1 p3 p4^4 + 
 256 p0^3 p4^5 - 4 p1^2 p2^2 p3^3 p5 + 16 p0 p2^3 p3^3 p5 + 
 16 p1^3 p3^4 p5 - 72 p0 p1 p2 p3^4 p5 + 108 p0^2 p3^5 p5 + 
 18 p1^2 p2^3 p3 p4 p5 - 72 p0 p2^4 p3 p4 p5 - 
 80 p1^3 p2 p3^2 p4 p5 + 356 p0 p1 p2^2 p3^2 p4 p5 + 
 24 p0 p1^2 p3^3 p4 p5 - 630 p0^2 p2 p3^3 p4 p5 - 
 6 p1^3 p2^2 p4^2 p5 + 24 p0 p1 p2^3 p4^2 p5 + 144 p1^4 p3 p4^2 p5 - 
 746 p0 p1^2 p2 p3 p4^2 p5 + 560 p0^2 p2^2 p3 p4^2 p5 + 
 1020 p0^2 p1 p3^2 p4^2 p5 - 36 p0 p1^3 p4^3 p5 + 
 160 p0^2 p1 p2 p4^3 p5 - 1600 p0^3 p3 p4^3 p5 - 27 p1^2 p2^4 p5^2 + 
 108 p0 p2^5 p5^2 + 144 p1^3 p2^2 p3 p5^2 - 630 p0 p1 p2^3 p3 p5^2 - 
 128 p1^4 p3^2 p5^2 + 560 p0 p1^2 p2 p3^2 p5^2 + 
 825 p0^2 p2^2 p3^2 p5^2 - 900 p0^2 p1 p3^3 p5^2 - 
 192 p1^4 p2 p4 p5^2 + 1020 p0 p1^2 p2^2 p4 p5^2 - 
 900 p0^2 p2^3 p4 p5^2 + 160 p0 p1^3 p3 p4 p5^2 - 
 2050 p0^2 p1 p2 p3 p4 p5^2 + 2250 p0^3 p3^2 p4 p5^2 - 
 50 p0^2 p1^2 p4^2 p5^2 + 2000 p0^3 p2 p4^2 p5^2 + 256 p1^5 p5^3 - 
 1600 p0 p1^3 p2 p5^3 + 2250 p0^2 p1 p2^2 p5^3 + 
 2000 p0^2 p1^2 p3 p5^3 - 3750 p0^3 p2 p3 p5^3 - 
 2500 p0^3 p1 p4 p5^3 + 3125 p0^4 p5^4

(* $\disc_{C^b}$ *)
DiscCb[p0_,p1_,p2_,p3_,p4_] := 
10752 p0^7 + 38400 p0^6 p1 + 44544 p0^5 p1^2 + 10752 p0^4 p1^3 - 
 12288 p0^3 p1^4 - 6144 p0^2 p1^5 + 49920 p0^6 p2 + 
 155136 p0^5 p1 p2 + 151296 p0^4 p1^2 p2 + 24576 p0^3 p1^3 p2 - 
 33792 p0^2 p1^4 p2 - 12288 p0 p1^5 p2 + 94080 p0^5 p2^2 + 
 244608 p0^4 p1 p2^2 + 187392 p0^3 p1^2 p2^2 + 12288 p0^2 p1^3 p2^2 - 
 30720 p0 p1^4 p2^2 - 6144 p1^5 p2^2 + 91968 p0^4 p2^3 + 
 187392 p0^3 p1 p2^3 + 98304 p0^2 p1^2 p2^3 - 6144 p0 p1^3 p2^3 - 
 9216 p1^4 p2^3 + 49152 p0^3 p2^4 + 69504 p0^2 p1 p2^4 + 
 16896 p0 p1^2 p2^4 - 4608 p1^3 p2^4 + 13632 p0^2 p2^5 + 
 9984 p0 p1 p2^5 - 768 p1^2 p2^5 + 1536 p0 p2^6 + 8640 p0^6 p3 + 
 48768 p0^5 p1 p3 + 106176 p0^4 p1^2 p3 + 100608 p0^3 p1^3 p3 + 
 22272 p0^2 p1^4 p3 - 24576 p0 p1^5 p3 - 12288 p1^6 p3 + 
 45120 p0^5 p2 p3 + 185280 p0^4 p1 p2 p3 + 276096 p0^3 p1^2 p2 p3 + 
 152832 p0^2 p1^3 p2 p3 - 7680 p0 p1^4 p2 p3 - 24576 p1^5 p2 p3 + 
 81072 p0^4 p2^2 p3 + 239040 p0^3 p1 p2^2 p3 + 
 222336 p0^2 p1^2 p2^2 p3 + 43776 p0 p1^3 p2^2 p3 - 
 20736 p1^4 p2^2 p3 + 65376 p0^3 p2^3 p3 + 125760 p0^2 p1 p2^3 p3 + 
 53376 p0 p1^2 p2^3 p3 - 8448 p1^3 p2^3 p3 + 24432 p0^2 p2^4 p3 + 
 23232 p0 p1 p2^4 p3 - 1344 p1^2 p2^4 p3 + 3456 p0 p2^5 p3 + 
 14520 p0^5 p3^2 + 65688 p0^4 p1 p3^2 + 106176 p0^3 p1^2 p3^2 + 
 67296 p0^2 p1^3 p3^2 + 6144 p0 p1^4 p3^2 - 6144 p1^5 p3^2 + 
 39276 p0^4 p2 p3^2 + 129600 p0^3 p1 p2 p3^2 + 
 134640 p0^2 p1^2 p2 p3^2 + 35136 p0 p1^3 p2 p3^2 - 
 9216 p1^4 p2 p3^2 + 40896 p0^3 p2^2 p3^2 + 87480 p0^2 p1 p2^2 p3^2 + 
 42336 p0 p1^2 p2^2 p3^2 - 4896 p1^3 p2^2 p3^2 + 
 18780 p0^2 p2^3 p3^2 + 19632 p0 p1 p2^3 p3^2 - 912 p1^2 p2^3 p3^2 + 
 3168 p0 p2^4 p3^2 + 6381 p0^4 p3^3 + 20964 p0^3 p1 p3^3 + 
 21876 p0^2 p1^2 p3^3 + 6144 p0 p1^3 p3^3 - 1152 p1^4 p3^3 + 
 11550 p0^3 p2 p3^3 + 25080 p0^2 p1 p2 p3^3 + 12504 p0 p1^2 p2 p3^3 - 
 1152 p1^3 p2 p3^3 + 7197 p0^2 p2^2 p3^3 + 7716 p0 p1 p2^2 p3^3 - 
 300 p1^2 p2^2 p3^3 + 1512 p0 p2^3 p3^3 + 1161 p0^3 p3^4 + 
 2496 p0^2 p1 p3^4 + 1248 p0 p1^2 p3^4 - 96 p1^3 p3^4 + 
 1338 p0^2 p2 p3^4 + 1434 p0 p1 p2 p3^4 - 48 p1^2 p2 p3^4 + 
 396 p0 p2^2 p3^4 + 96 p0^2 p3^5 + 102 p0 p1 p3^5 - 3 p1^2 p3^5 + 
 54 p0 p2 p3^5 + 3 p0 p3^6 - 14035 p0^6 p4 - 42300 p0^5 p1 p4 - 
 46076 p0^4 p1^2 p4 - 22880 p0^3 p1^3 p4 - 704 p0^2 p1^4 p4 + 
 7680 p0 p1^5 p4 + 3072 p1^6 p4 - 60980 p0^5 p2 p4 - 
 143544 p0^4 p1 p2 p4 - 112368 p0^3 p1^2 p2 p4 - 
 29088 p0^2 p1^3 p2 p4 + 10880 p0 p1^4 p2 p4 + 7680 p1^5 p2 p4 - 
 98890 p0^4 p2^2 p4 - 171024 p0^3 p1 p2^2 p4 - 
 83960 p0^2 p1^2 p2^2 p4 - 288 p0 p1^3 p2^2 p4 + 9280 p1^4 p2^2 p4 - 
 72044 p0^3 p2^3 p4 - 82824 p0^2 p1 p2^3 p4 - 17808 p0 p1^2 p2^3 p4 + 
 5920 p1^3 p2^3 p4 - 21019 p0^2 p2^4 p4 - 13044 p0 p1 p2^4 p4 + 
 436 p1^2 p2^4 p4 - 872 p0 p2^5 p4 - 16510 p0^5 p3 p4 - 
 74922 p0^4 p1 p3 p4 - 114268 p0^3 p1^2 p3 p4 - 
 54992 p0^2 p1^3 p3 p4 + 9536 p0 p1^4 p3 p4 + 7808 p1^5 p3 p4 - 
 57710 p0^4 p2 p3 p4 - 182090 p0^3 p1 p2 p3 p4 - 
 159748 p0^2 p1^2 p2 p3 p4 - 14496 p0 p1^3 p2 p3 p4 + 
 14208 p1^4 p2 p3 p4 - 73206 p0^3 p2^2 p3 p4 - 
 132590 p0^2 p1 p2^2 p3 p4 - 40276 p0 p1^2 p2^2 p3 p4 + 
 6352 p1^3 p2^2 p3 p4 - 34322 p0^2 p2^3 p3 p4 - 
 20510 p0 p1 p2^3 p3 p4 + 708 p1^2 p2^3 p3 p4 - 1852 p0 p2^4 p3 p4 - 
 16485 p0^4 p3^2 p4 - 49714 p0^3 p1 p3^2 p4 - 
 42911 p0^2 p1^2 p3^2 p4 - 7064 p0 p1^3 p3^2 p4 + 1488 p1^4 p3^2 p4 - 
 34508 p0^3 p2 p3^2 p4 - 61480 p0^2 p1 p2 p3^2 p4 - 
 19022 p0 p1^2 p2 p3^2 p4 + 2040 p1^3 p2 p3^2 p4 - 
 18677 p0^2 p2^2 p3^2 p4 - 11470 p0 p1 p2^2 p3^2 p4 + 
 361 p1^2 p2^2 p3^2 p4 - 1430 p0 p2^3 p3^2 p4 - 3438 p0^3 p3^3 p4 - 
 5658 p0^2 p1 p3^3 p4 - 1545 p0 p1^2 p3^3 p4 + 30 p1^3 p3^3 p4 - 
 4030 p0^2 p2 p3^3 p4 - 2290 p0 p1 p2 p3^3 p4 + 48 p1^2 p2 p3^3 p4 - 
 457 p0 p2^2 p3^3 p4 - 162 p0^2 p3^4 p4 - 26 p0 p1 p3^4 p4 - 
 5 p1^2 p3^4 p4 - 38 p0 p2 p3^4 p4 + 5 p0 p3^5 p4 + 8870 p0^5 p4^2 + 
 22500 p0^4 p1 p4^2 + 24014 p0^3 p1^2 p4^2 + 8188 p0^2 p1^3 p4^2 - 
 3408 p0 p1^4 p4^2 - 1664 p1^5 p4^2 + 30420 p0^4 p2 p4^2 + 
 54716 p0^3 p1 p2 p4^2 + 33148 p0^2 p1^2 p2 p4^2 - 
 992 p0 p1^3 p2 p4^2 - 3568 p1^4 p2 p4^2 + 35790 p0^3 p2^2 p4^2 + 
 38324 p0^2 p1 p2^2 p4^2 + 7014 p0 p1^2 p2^2 p4^2 - 
 2300 p1^3 p2^2 p4^2 + 14584 p0^2 p2^3 p4^2 + 5132 p0 p1 p2^3 p4^2 - 
 96 p1^2 p2^3 p4^2 + 192 p0 p2^4 p4^2 + 10940 p0^4 p3 p4^2 + 
 34808 p0^3 p1 p3 p4^2 + 24458 p0^2 p1^2 p3 p4^2 + 
 150 p0 p1^3 p3 p4^2 - 1488 p1^4 p3 p4^2 + 27310 p0^3 p2 p3 p4^2 + 
 46090 p0^2 p1 p2 p3 p4^2 + 6998 p0 p1^2 p2 p3 p4^2 - 
 1606 p1^3 p2 p3 p4^2 + 17146 p0^2 p2^2 p3 p4^2 + 
 6150 p0 p1 p2^2 p3 p4^2 - 100 p1^2 p2^2 p3 p4^2 + 
 296 p0 p2^3 p3 p4^2 + 5660 p0^3 p3^2 p4^2 + 6564 p0^2 p1 p3^2 p4^2 + 
 1684 p0 p1^2 p3^2 p4^2 + 48 p1^3 p3^2 p4^2 + 
 5488 p0^2 p2 p3^2 p4^2 + 1680 p0 p1 p2 p3^2 p4^2 - 
 28 p1^2 p2 p3^2 p4^2 + 156 p0 p2^2 p3^2 p4^2 - 192 p0^2 p3^3 p4^2 - 
 56 p0 p1 p3^3 p4^2 - p1^2 p3^3 p4^2 + 30 p0 p2 p3^3 p4^2 + 
 p0 p3^4 p4^2 - 3045 p0^4 p4^3 - 6700 p0^3 p1 p4^3 - 
 3726 p0^2 p1^2 p4^3 + 456 p0 p1^3 p4^3 + 325 p1^4 p4^3 - 
 7580 p0^3 p2 p4^3 - 8844 p0^2 p1 p2 p4^3 - 576 p0 p1^2 p2 p4^3 + 
 404 p1^3 p2 p4^3 - 4730 p0^2 p2^2 p4^3 - 908 p0 p1 p2^2 p4^3 + 
 4 p1^2 p2^2 p4^3 - 8 p0 p2^3 p4^3 - 3160 p0^3 p3 p4^3 - 
 3672 p0^2 p1 p3 p4^3 - 366 p0 p1^2 p3 p4^3 + 34 p1^3 p3 p4^3 - 
 3470 p0^2 p2 p3 p4^3 - 530 p0 p1 p2 p3 p4^3 + 4 p1^2 p2 p3 p4^3 - 
 12 p0 p2^2 p3 p4^3 + 55 p0^2 p3^2 p4^3 - 38 p0 p1 p3^2 p4^3 + 
 p1^2 p3^2 p4^3 - 6 p0 p2 p3^2 p4^3 - p0 p3^3 p4^3 + 610 p0^3 p4^4 + 
 600 p0^2 p1 p4^4 - 6 p0 p1^2 p4^4 - 16 p1^3 p4^4 + 
 720 p0^2 p2 p4^4 + 36 p0 p1 p2 p4^4 + 90 p0^2 p3 p4^4 + 
 18 p0 p1 p3 p4^4 - 27 p0^2 p4^5

(* $\disc_{C^0}$ *)
DiscC0[p0_,p1_,p2_] := 5 p0^2 + 2 p0 p1 + p1^2 - 4 p0 p2 

f[a_,b_,c_] := p0 s0[a,b,c] + p1 s1[a,b,c] + p2 s2[a,b,c] + p3 s3[a,b,c] + p4 s4[a,b,c]
g[x_] := p0 x^5 + 2p1 x^4 + (2p2+p3) x^3 -2(p0+2p1+p2+p3-p4)x^2 + (-p0-2p2+p3+p4)x + 2(p0+p1+p2)
Factor[f[x,1,1] - g[x]]
(*---------------------------- Theorem 4.17 ---------------------------------*)
Factor[16 p4 DiscCb[p0,p1,p2,p3,p4] 
  - Disc5[p0, 2p1, 2p2+p3, -2(p0+2p1+p2+p3-p4),  (-p0-2p2+p3+p4), 2(p0+p1+p2)]]
(* = 0 *)
(* FracEA[] is on $V_{\C}(DiscCb) *)
Factor[DiscCb[1,p1A[t,u],p2A[t,u],p3A[t,u],p4A[t,u]]]  (* = 0 *)
(* FracEB[] is on $V_{\C}(DiscCb) *)
Factor[DiscCb[1,p1B[t,u],p2B[t,u],p3B[t,u],p4B[t,u]]]  (* = 0 *)
(* FracEC[] is on $V_{\C}(DiscCb) *)
Factor[DiscCb[1,-(t+1),t,(t+1)^2,0]]  (* = 0 *)
(* FracED[] is on $V_{\C}(DiscCb) *)
Factor[DiscCb[0,1,(t^2-1),-2(t+1)^2,0]]  (* = 0 *)
(* FracEC[] is on $V_{\C}(DiscCb) *)
Factor[DiscCb[0,1,-1,p3E[t],p4E[t]]]  (* = 0 *)

(*============================ Section 4.2.5 ================================*)
(*------------------------------ Lemma 4.24 ---------------------------------*)
FG[a_,b_,c_,t_] := S4[a,b,c]-(t+1)T31[a,b,c]+(t^2+2t)S22[a,b,c]-(t^2-1)US1[a,b,c]
Factor[FG[x,1,1,t]]
Expand[(a+b+c) FG[a,b,c,t] - 
 (s0[a,b,c] - t s1[a,b,c] + (t^2+t-1) s2[a,b,c] - (t+1)^2 s3[a,b,c])]
ww[a_,b_,c_,t_] := (s0[a,b,c] - t s1[a,b,c] + (t^2+t-1) s2[a,b,c] - (t+1)^2 s3[a,b,c])

(*---------------------------- Theorem 4.25 ---------------------------------*)
Factor[(a+b+c) FG[a,b,c,t] - (FrakEC[a,b,c,t] + FrakED[a,b,c,t])]
Expand[S1[a,b,c](T31[a,b,c] - 2S22[a,b,c]) - (FrakED[a,b,c,0] + 4 s3[a,b,c])]


(*============================= Section 4.3 =================================*)
(*============================ Section 4.3.1 ================================*)
(*============================ Section 4.3.2 ================================*)
(*---------------------------- Theorem 4.26 ---------------------------------*)
f1[x_,y_,z_]:=x^5
f2[x_,y_,z_]:=x^4y
f3[x_,y_,z_]:=x^4z
f4[x_,y_,z_]:=x^3y^2
f5[x_,y_,z_]:=x^3y z
f6[x_,y_,z_]:=x^3z^2
f7[x_,y_,z_]:=x^2y^3
f8[x_,y_,z_]:=x^2y^2z
f9[x_,y_,z_]:=x^2y z^2
f10[x_,y_,z_]:=x^2z^3
f11[x_,y_,z_]:=x y^4
f12[x_,y_,z_]:=x y^3z
f13[x_,y_,z_]:=x y^2z^2
f14[x_,y_,z_]:=x y z^3
f15[x_,y_,z_]:=x z^4
f16[x_,y_,z_]:=y^5
f17[x_,y_,z_]:=y^4z
f18[x_,y_,z_]:=y^3z^2
f19[x_,y_,z_]:=y^2z^3
f20[x_,y_,z_]:=y z^4
f21[x_,y_,z_]:=z^5
f[x_,y_,z_] := {f1[x,y,z],f2[x,y,z],f3[x,y,z],f4[x,y,z],f5[x,y,z],f6[x,y,z],f7[x,y,z],f8[x,y,z],f9[x,y,z],f10[x,y,z],f11[x,y,z],f12[x,y,z],f13[x,y,z],f14[x,y,z],f15[x,y,z],f16[x,y,z],f17[x,y,z],f18[x,y,z],f19[x,y,z],f20[x,y,z],f21[x,y,z]}
fx1[x_,y_,z_]:=5x^4
fx2[x_,y_,z_]:=4x^3y
fx3[x_,y_,z_]:=4x^3z
fx4[x_,y_,z_]:=3x^2y^2
fx5[x_,y_,z_]:=3x^2y z
fx6[x_,y_,z_]:=3x^2z^2
fx7[x_,y_,z_]:=2x y^3
fx8[x_,y_,z_]:=2x y^2z
fx9[x_,y_,z_]:=2x y z^2
fx10[x_,y_,z_]:=2x z^3
fx11[x_,y_,z_]:=y^4
fx12[x_,y_,z_]:=y^3z
fx13[x_,y_,z_]:=y^2z^2
fx14[x_,y_,z_]:=y z^3
fx15[x_,y_,z_]:=z^4
fx16[x_,y_,z_]:=0
fx17[x_,y_,z_]:=0
fx18[x_,y_,z_]:=0
fx19[x_,y_,z_]:=0
fx20[x_,y_,z_]:=0
fx21[x_,y_,z_]:=0
fx[x_,y_,z_] := {fx1[x,y,z],fx2[x,y,z],fx3[x,y,z],fx4[x,y,z],fx5[x,y,z],fx6[x,y,z],fx7[x,y,z],fx8[x,y,z],fx9[x,y,z],fx10[x,y,z],fx11[x,y,z],fx12[x,y,z],fx13[x,y,z],fx14[x,y,z],fx15[x,y,z],fx16[x,y,z],fx17[x,y,z],fx18[x,y,z],fx19[x,y,z],fx20[x,y,z],fx21[x,y,z]}
fy1[x_,y_,z_]:=0
fy2[x_,y_,z_]:=x^4
fy3[x_,y_,z_]:=0
fy4[x_,y_,z_]:=2x^3y
fy5[x_,y_,z_]:=x^3z
fy6[x_,y_,z_]:=0
fy7[x_,y_,z_]:=3x^2y^2
fy8[x_,y_,z_]:=2x^2y z
fy9[x_,y_,z_]:=x^2z^2
fy10[x_,y_,z_]:=0
fy11[x_,y_,z_]:=4x y^3
fy12[x_,y_,z_]:=3x y^2z
fy13[x_,y_,z_]:=2x y z^2
fy14[x_,y_,z_]:=x z^3
fy15[x_,y_,z_]:=0
fy16[x_,y_,z_]:=5y^4
fy17[x_,y_,z_]:=4y^3z
fy18[x_,y_,z_]:=3y^2z^2
fy19[x_,y_,z_]:=2y z^3
fy20[x_,y_,z_]:=z^4
fy21[x_,y_,z_]:=0
fy[x_,y_,z_] := {fy1[x,y,z],fy2[x,y,z],fy3[x,y,z],fy4[x,y,z],fy5[x,y,z],fy6[x,y,z],fy7[x,y,z],fy8[x,y,z],fy9[x,y,z],fy10[x,y,z],fy11[x,y,z],fy12[x,y,z],fy13[x,y,z],fy14[x,y,z],fy15[x,y,z],fy16[x,y,z],fy17[x,y,z],fy18[x,y,z],fy19[x,y,z],fy20[x,y,z],fy21[x,y,z]}
fz1[x_,y_,z_]:=0
fz2[x_,y_,z_]:=0
fz3[x_,y_,z_]:=x^4
fz4[x_,y_,z_]:=0
fz5[x_,y_,z_]:=x^3y
fz6[x_,y_,z_]:=2x^3z
fz7[x_,y_,z_]:=0
fz8[x_,y_,z_]:=x^2y^2
fz9[x_,y_,z_]:=2x^2y z
fz10[x_,y_,z_]:=3x^2z^2
fz11[x_,y_,z_]:=0
fz12[x_,y_,z_]:=x y^3
fz13[x_,y_,z_]:=2x y^2z
fz14[x_,y_,z_]:=3x y z^2
fz15[x_,y_,z_]:=4x z^3
fz16[x_,y_,z_]:=0
fz17[x_,y_,z_]:=y^4
fz18[x_,y_,z_]:=2y^3z
fz19[x_,y_,z_]:=3y^2z^2
fz20[x_,y_,z_]:=4y z^3
fz21[x_,y_,z_]:=5z^4
fz[x_,y_,z_] := {fz1[x,y,z],fz2[x,y,z],fz3[x,y,z],fz4[x,y,z],fz5[x,y,z],fz6[x,y,z],fz7[x,y,z],fz8[x,y,z],fz9[x,y,z],fz10[x,y,z],fz11[x,y,z],fz12[x,y,z],fz13[x,y,z],fz14[x,y,z],fz15[x,y,z],fz16[x,y,z],fz17[x,y,z],fz18[x,y,z],fz19[x,y,z],fz20[x,y,z],fz21[x,y,z]}

(*-------------------------- Theorem 4.26(1) --------------------------------*)
muH[t_] := (t+2)(7-t)
muL[t_] := 9 (t-1)^2
muA[t_] := If[t<5/2, muL[t], muH[t]]
muZ[t_,u_] := ((t+2)(7-t) - u)/((t+2)(5t+1))
mu0[t_] := 3(t-1)^2(t+2)/(2t+1)

Factor[FrakEA[a,b,c,t,mu0[t]] - 
  S1[a,b,c] (S2[a.b,c] - ((t^2+2)/(2t+1)) S11[a,b,c])^2
(* u == (3(t-1)^2(t+2))/(2t+1). Then FrakEA is reducible: 
  S_1 \left( S_2 - \frac{t^2+2}{2t+1} S_{1,1}\right)^2 
   = \fre_{t,u(t)}^A$, where $u(t) := 3(t-1)^2(t+2)/(2t+1)$. *)

AAf2[p_,q_]:={f[p,1,1], f[-p,1,1], f[p,-1,1], f[p,1,-1], 
      f[1,p,1], f[-1,p,1], f[1,-p,1], f[1,p,-1], 
      f[1,1,p], f[-1,1,p], f[1,-1,p], f[1,1,-p], 
      f[q,1,1], f[-q,1,1], f[q,-1,1], f[q,1,-1], 
      f[1,q,1], f[-1,q,1], f[1,-q,1], f[1,q,-1], 
      f[1,1,q], f[-1,1,q], f[1,-1,q], f[1,1,-q]}

WAf2[p_,q_]:={f[-p,1,1], f[p,-1,1], f[p,1,-1], 
      f[1,p,1], f[-1,p,1], f[1,-p,1], f[1,p,-1], 
      f[1,1,p], f[-1,1,p], f[1,-1,p], 
      f[q,1,1], f[-q,1,1], f[q,-1,1], f[q,1,-1], 
      f[1,q,1], f[-1,q,1], f[1,-q,1], f[1,q,-1], 
      f[1,1,q], f[-1,1,q], f[1,-1,q]}
Factor[Det[WAf2[p,q]] - 
  262144 p^4(p^2-1)^6 q^5(q^2-1)^7 (p^2-q^2)^(10) (2p^2q^2+p^2+q^2-4)^3]

rr[p_,q_] := -4 + p^2 + q^2 + 2 p^2 q^2
rt[w_,t_] := -4 + w + t + 2 w t
Factor[Solve[rt[muZ[t,u], t] == 0, u]]

(*-------------------------- Theorem 4.26(2) --------------------------------*)
(* $\fre_{t,u}^B(a^2,b^2,c^2) \in {\Cal E}({\Cal P}_{3,10}$ ? ---> OK *)
muR[t_] := 2-t^2 + t Sqrt[(t-1)(t+2)]
muB[t_] := (muR[t] - Sqrt[muR[t]^2 - 4])/2
b1[t_,z_] := (2t+1)z - t(t-4)
(* p = Sqrt[t], q = Sqrt[s] *)
ABf2[p_,q_]:={f[p,1,1], f[-p,1,1], f[p,-1,1], f[p,1,-1], 
      f[1,p,1], f[-1,p,1], f[1,-p,1], f[1,p,-1], 
      f[1,1,p], f[-1,1,p], f[1,-1,p], f[1,1,-p], 
      f[0,q,1], f[0,1,q], f[q,0,1], f[q,1,0], f[1,0,q], f[1,q,0], 
      f[0,-q,1], f[0,1,-q], f[-q,0,1], f[-q,1,0], f[1,0,-q], f[1,-q,0]} 

WBf2[p_,q_]:={f[p,1,1], f[-p,1,1], f[p,-1,1], f[p,1,-1], 
      f[1,p,1], f[-1,p,1], f[1,-p,1], f[1,p,-1], 
      f[1,1,p], f[-1,1,p], f[1,-1,p], 
      f[q,1,0], f[q,0,1], f[-q,1,0], f[-q,0,1], 
      f[1,q,0], f[1,0,q], f[1,0,-q], 
      f[0,-q,1], f[0,1,q], f[0,1,-q]}
Factor[Det[WBf2[p,q]] + 
 16384 p^6(p^2-1)^7(p^2+2) q^8(q-1)^5(q+1)^4(q^2+1)^4 
    ((q+1)^2+p^2q)(q^2(p^2+1)-1)(p^4q^2-2p^2q^4-2p^2-(q^2-1)^2)^3]

(* q^2(p^2+1)-1 == 0 ==> s == 1/(t+1) < muB[t] *)

rp[p_,q_] := p^4q^2-2p^2q^4-2p^2-(q^2-1)^2
rs[s_,t_] := s t^2-2s^2t-2t-s^2+2s-1
(* z = s+1/2-2, rs[s,t]/s == t^2-4t - z(2t+1) == -b1[t,z] *)

(*---------------------------- Theorem 4.28 ---------------------------------*)
f1[x_,y_,z_]:=x^10
f2[x_,y_,z_]:=x^9y 
f3[x_,y_,z_]:=x^9z 
f4[x_,y_,z_]:=x^8y^2
f5[x_,y_,z_]:=x^8y z 
f6[x_,y_,z_]:=x^8z^2
f7[x_,y_,z_]:=x^7y^3
f8[x_,y_,z_]:=x^7y^2z 
f9[x_,y_,z_]:=x^7y z^2
f10[x_,y_,z_]:=x^7z^3
f11[x_,y_,z_]:=x^6y^4
f12[x_,y_,z_]:=x^6y^3z 
f13[x_,y_,z_]:=x^6y^2z^2
f14[x_,y_,z_]:=x^6y z^3
f15[x_,y_,z_]:=x^6z^4
f16[x_,y_,z_]:=x^5y^5
f17[x_,y_,z_]:=x^5y^4z 
f18[x_,y_,z_]:=x^5y^3z^2
f19[x_,y_,z_]:=x^5y^2z^3
f20[x_,y_,z_]:=x^5y z^4
f21[x_,y_,z_]:=x^5z^5
f22[x_,y_,z_]:=x^4y^6
f23[x_,y_,z_]:=x^4y^5z 
f24[x_,y_,z_]:=x^4y^4z^2
f25[x_,y_,z_]:=x^4y^3z^3
f26[x_,y_,z_]:=x^4y^2z^4
f27[x_,y_,z_]:=x^4y z^5
f28[x_,y_,z_]:=x^4z^6
f29[x_,y_,z_]:=x^3y^7
f30[x_,y_,z_]:=x^3y^6z 
f31[x_,y_,z_]:=x^3y^5z^2
f32[x_,y_,z_]:=x^3y^4z^3
f33[x_,y_,z_]:=x^3y^3z^4
f34[x_,y_,z_]:=x^3y^2z^5
f35[x_,y_,z_]:=x^3y z^6
f36[x_,y_,z_]:=x^3z^7
f37[x_,y_,z_]:=x^2y^8
f38[x_,y_,z_]:=x^2y^7z 
f39[x_,y_,z_]:=x^2y^6z^2
f40[x_,y_,z_]:=x^2y^5z^3
f41[x_,y_,z_]:=x^2y^4z^4
f42[x_,y_,z_]:=x^2y^3z^5
f43[x_,y_,z_]:=x^2y^2z^6
f44[x_,y_,z_]:=x^2y z^7
f45[x_,y_,z_]:=x^2z^8
f46[x_,y_,z_]:=x y^9
f47[x_,y_,z_]:=x y^8z 
f48[x_,y_,z_]:=x y^7z^2
f49[x_,y_,z_]:=x y^6z^3
f50[x_,y_,z_]:=x y^5z^4
f51[x_,y_,z_]:=x y^4z^5
f52[x_,y_,z_]:=x y^3z^6
f53[x_,y_,z_]:=x y^2z^7
f54[x_,y_,z_]:=x y z^8
f55[x_,y_,z_]:=x z^9
f56[x_,y_,z_]:=y^10
f57[x_,y_,z_]:=y^9z 
f58[x_,y_,z_]:=y^8z^2
f59[x_,y_,z_]:=y^7z^3
f60[x_,y_,z_]:=y^6z^4
f61[x_,y_,z_]:=y^5z^5
f62[x_,y_,z_]:=y^4z^6
f63[x_,y_,z_]:=y^3z^7
f64[x_,y_,z_]:=y^2z^8
f65[x_,y_,z_]:=y z^9
f66[x_,y_,z_]:=z^10
f[x_,y_,z_]:={f1[x,y,z],f2[x,y,z],f3[x,y,z],f4[x,y,z],f5[x,y,z],f6[x,y,z],f7[x,y,z],f8[x,y,z],f9[x,y,z],f10[x,y,z],f11[x,y,z],f12[x,y,z],f13[x,y,z],f14[x,y,z],f15[x,y,z],f16[x,y,z],f17[x,y,z],f18[x,y,z],f19[x,y,z],f20[x,y,z],f21[x,y,z],f22[x,y,z],f23[x,y,z],f24[x,y,z],f25[x,y,z],f26[x,y,z],f27[x,y,z],f28[x,y,z],f29[x,y,z],f30[x,y,z],f31[x,y,z],f32[x,y,z],f33[x,y,z],f34[x,y,z],f35[x,y,z],f36[x,y,z],f37[x,y,z],f38[x,y,z],f39[x,y,z],f40[x,y,z],f41[x,y,z],f42[x,y,z],f43[x,y,z],f44[x,y,z],f45[x,y,z],f46[x,y,z],f47[x,y,z],f48[x,y,z],f49[x,y,z],f50[x,y,z],f51[x,y,z],f52[x,y,z],f53[x,y,z],f54[x,y,z],f55[x,y,z],f56[x,y,z],f57[x,y,z],f58[x,y,z],f59[x,y,z],f60[x,y,z],f61[x,y,z],f62[x,y,z],f63[x,y,z],f64[x,y,z],f65[x,y,z],f66[x,y,z]}
fx1[x_,y_,z_]:=10x^9
fx2[x_,y_,z_]:=9x^8y 
fx3[x_,y_,z_]:=9x^8z 
fx4[x_,y_,z_]:=8x^7y^2
fx5[x_,y_,z_]:=8x^7y z 
fx6[x_,y_,z_]:=8x^7z^2
fx7[x_,y_,z_]:=7x^6y^3
fx8[x_,y_,z_]:=7x^6y^2z 
fx9[x_,y_,z_]:=7x^6y z^2
fx10[x_,y_,z_]:=7x^6z^3
fx11[x_,y_,z_]:=6x^5y^4
fx12[x_,y_,z_]:=6x^5y^3z 
fx13[x_,y_,z_]:=6x^5y^2z^2
fx14[x_,y_,z_]:=6x^5y z^3
fx15[x_,y_,z_]:=6x^5z^4
fx16[x_,y_,z_]:=5x^4y^5
fx17[x_,y_,z_]:=5x^4y^4z 
fx18[x_,y_,z_]:=5x^4y^3z^2
fx19[x_,y_,z_]:=5x^4y^2z^3
fx20[x_,y_,z_]:=5x^4y z^4
fx21[x_,y_,z_]:=5x^4z^5
fx22[x_,y_,z_]:=4x^3y^6
fx23[x_,y_,z_]:=4x^3y^5z 
fx24[x_,y_,z_]:=4x^3y^4z^2
fx25[x_,y_,z_]:=4x^3y^3z^3
fx26[x_,y_,z_]:=4x^3y^2z^4
fx27[x_,y_,z_]:=4x^3y z^5
fx28[x_,y_,z_]:=4x^3z^6
fx29[x_,y_,z_]:=3x^2y^7
fx30[x_,y_,z_]:=3x^2y^6z 
fx31[x_,y_,z_]:=3x^2y^5z^2
fx32[x_,y_,z_]:=3x^2y^4z^3
fx33[x_,y_,z_]:=3x^2y^3z^4
fx34[x_,y_,z_]:=3x^2y^2z^5
fx35[x_,y_,z_]:=3x^2y z^6
fx36[x_,y_,z_]:=3x^2z^7
fx37[x_,y_,z_]:=2x y^8
fx38[x_,y_,z_]:=2x y^7z 
fx39[x_,y_,z_]:=2x y^6z^2
fx40[x_,y_,z_]:=2x y^5z^3
fx41[x_,y_,z_]:=2x y^4z^4
fx42[x_,y_,z_]:=2x y^3z^5
fx43[x_,y_,z_]:=2x y^2z^6
fx44[x_,y_,z_]:=2x y z^7
fx45[x_,y_,z_]:=2x z^8
fx46[x_,y_,z_]:=y^9
fx47[x_,y_,z_]:=y^8z 
fx48[x_,y_,z_]:=y^7z^2
fx49[x_,y_,z_]:=y^6z^3
fx50[x_,y_,z_]:=y^5z^4
fx51[x_,y_,z_]:=y^4z^5
fx52[x_,y_,z_]:=y^3z^6
fx53[x_,y_,z_]:=y^2z^7
fx54[x_,y_,z_]:=y z^8
fx55[x_,y_,z_]:=z^9
fx56[x_,y_,z_]:=0
fx57[x_,y_,z_]:=0
fx58[x_,y_,z_]:=0
fx59[x_,y_,z_]:=0
fx60[x_,y_,z_]:=0
fx61[x_,y_,z_]:=0
fx62[x_,y_,z_]:=0
fx63[x_,y_,z_]:=0
fx64[x_,y_,z_]:=0
fx65[x_,y_,z_]:=0
fx66[x_,y_,z_]:=0
fx[x_,y_,z_]:={fx1[x,y,z],fx2[x,y,z],fx3[x,y,z],fx4[x,y,z],fx5[x,y,z],fx6[x,y,z],fx7[x,y,z],fx8[x,y,z],fx9[x,y,z],fx10[x,y,z],fx11[x,y,z],fx12[x,y,z],fx13[x,y,z],fx14[x,y,z],fx15[x,y,z],fx16[x,y,z],fx17[x,y,z],fx18[x,y,z],fx19[x,y,z],fx20[x,y,z],fx21[x,y,z],fx22[x,y,z],fx23[x,y,z],fx24[x,y,z],fx25[x,y,z],fx26[x,y,z],fx27[x,y,z],fx28[x,y,z],fx29[x,y,z],fx30[x,y,z],fx31[x,y,z],fx32[x,y,z],fx33[x,y,z],fx34[x,y,z],fx35[x,y,z],fx36[x,y,z],fx37[x,y,z],fx38[x,y,z],fx39[x,y,z],fx40[x,y,z],fx41[x,y,z],fx42[x,y,z],fx43[x,y,z],fx44[x,y,z],fx45[x,y,z],fx46[x,y,z],fx47[x,y,z],fx48[x,y,z],fx49[x,y,z],fx50[x,y,z],fx51[x,y,z],fx52[x,y,z],fx53[x,y,z],fx54[x,y,z],fx55[x,y,z],fx56[x,y,z],fx57[x,y,z],fx58[x,y,z],fx59[x,y,z],fx60[x,y,z],fx61[x,y,z],fx62[x,y,z],fx63[x,y,z],fx64[x,y,z],fx65[x,y,z],fx66[x,y,z]}
fy1[x_,y_,z_]:=0
fy2[x_,y_,z_]:=x^9
fy3[x_,y_,z_]:=0
fy4[x_,y_,z_]:=2x^8y 
fy5[x_,y_,z_]:=x^8z 
fy6[x_,y_,z_]:=0
fy7[x_,y_,z_]:=3x^7y^2
fy8[x_,y_,z_]:=2x^7y z 
fy9[x_,y_,z_]:=x^7z^2
fy10[x_,y_,z_]:=0
fy11[x_,y_,z_]:=4x^6y^3
fy12[x_,y_,z_]:=3x^6y^2z 
fy13[x_,y_,z_]:=2x^6y z^2
fy14[x_,y_,z_]:=x^6z^3
fy15[x_,y_,z_]:=0
fy16[x_,y_,z_]:=5x^5y^4
fy17[x_,y_,z_]:=4x^5y^3z 
fy18[x_,y_,z_]:=3x^5y^2z^2
fy19[x_,y_,z_]:=2x^5y z^3
fy20[x_,y_,z_]:=x^5z^4
fy21[x_,y_,z_]:=0
fy22[x_,y_,z_]:=6x^4y^5
fy23[x_,y_,z_]:=5x^4y^4z 
fy24[x_,y_,z_]:=4x^4y^3z^2
fy25[x_,y_,z_]:=3x^4y^2z^3
fy26[x_,y_,z_]:=2x^4y z^4
fy27[x_,y_,z_]:=x^4z^5
fy28[x_,y_,z_]:=0
fy29[x_,y_,z_]:=7x^3y^6
fy30[x_,y_,z_]:=6x^3y^5z 
fy31[x_,y_,z_]:=5x^3y^4z^2
fy32[x_,y_,z_]:=4x^3y^3z^3
fy33[x_,y_,z_]:=3x^3y^2z^4
fy34[x_,y_,z_]:=2x^3y z^5
fy35[x_,y_,z_]:=x^3z^6
fy36[x_,y_,z_]:=0
fy37[x_,y_,z_]:=8x^2y^7
fy38[x_,y_,z_]:=7x^2y^6z 
fy39[x_,y_,z_]:=6x^2y^5z^2
fy40[x_,y_,z_]:=5x^2y^4z^3
fy41[x_,y_,z_]:=4x^2y^3z^4
fy42[x_,y_,z_]:=3x^2y^2z^5
fy43[x_,y_,z_]:=2x^2y z^6
fy44[x_,y_,z_]:=x^2z^7
fy45[x_,y_,z_]:=0
fy46[x_,y_,z_]:=9x y^8
fy47[x_,y_,z_]:=8x y^7z 
fy48[x_,y_,z_]:=7x y^6z^2
fy49[x_,y_,z_]:=6x y^5z^3
fy50[x_,y_,z_]:=5x y^4z^4
fy51[x_,y_,z_]:=4x y^3z^5
fy52[x_,y_,z_]:=3x y^2z^6
fy53[x_,y_,z_]:=2x y z^7
fy54[x_,y_,z_]:=x z^8
fy55[x_,y_,z_]:=0
fy56[x_,y_,z_]:=10y^9
fy57[x_,y_,z_]:=9y^8z 
fy58[x_,y_,z_]:=8y^7z^2
fy59[x_,y_,z_]:=7y^6z^3
fy60[x_,y_,z_]:=6y^5z^4
fy61[x_,y_,z_]:=5y^4z^5
fy62[x_,y_,z_]:=4y^3z^6
fy63[x_,y_,z_]:=3y^2z^7
fy64[x_,y_,z_]:=2y z^8
fy65[x_,y_,z_]:=z^9
fy66[x_,y_,z_]:=0
fy[x_,y_,z_]:={fy1[x,y,z],fy2[x,y,z],fy3[x,y,z],fy4[x,y,z],fy5[x,y,z],fy6[x,y,z],fy7[x,y,z],fy8[x,y,z],fy9[x,y,z],fy10[x,y,z],fy11[x,y,z],fy12[x,y,z],fy13[x,y,z],fy14[x,y,z],fy15[x,y,z],fy16[x,y,z],fy17[x,y,z],fy18[x,y,z],fy19[x,y,z],fy20[x,y,z],fy21[x,y,z],fy22[x,y,z],fy23[x,y,z],fy24[x,y,z],fy25[x,y,z],fy26[x,y,z],fy27[x,y,z],fy28[x,y,z],fy29[x,y,z],fy30[x,y,z],fy31[x,y,z],fy32[x,y,z],fy33[x,y,z],fy34[x,y,z],fy35[x,y,z],fy36[x,y,z],fy37[x,y,z],fy38[x,y,z],fy39[x,y,z],fy40[x,y,z],fy41[x,y,z],fy42[x,y,z],fy43[x,y,z],fy44[x,y,z],fy45[x,y,z],fy46[x,y,z],fy47[x,y,z],fy48[x,y,z],fy49[x,y,z],fy50[x,y,z],fy51[x,y,z],fy52[x,y,z],fy53[x,y,z],fy54[x,y,z],fy55[x,y,z],fy56[x,y,z],fy57[x,y,z],fy58[x,y,z],fy59[x,y,z],fy60[x,y,z],fy61[x,y,z],fy62[x,y,z],fy63[x,y,z],fy64[x,y,z],fy65[x,y,z],fy66[x,y,z]}
fz1[x_,y_,z_]:=0
fz2[x_,y_,z_]:=0
fz3[x_,y_,z_]:=x^9
fz4[x_,y_,z_]:=0
fz5[x_,y_,z_]:=x^8y 
fz6[x_,y_,z_]:=2x^8z 
fz7[x_,y_,z_]:=0
fz8[x_,y_,z_]:=x^7y^2
fz9[x_,y_,z_]:=2x^7y z 
fz10[x_,y_,z_]:=3x^7z^2
fz11[x_,y_,z_]:=0
fz12[x_,y_,z_]:=x^6y^3
fz13[x_,y_,z_]:=2x^6y^2z 
fz14[x_,y_,z_]:=3x^6y z^2
fz15[x_,y_,z_]:=4x^6z^3
fz16[x_,y_,z_]:=0
fz17[x_,y_,z_]:=x^5y^4
fz18[x_,y_,z_]:=2x^5y^3z 
fz19[x_,y_,z_]:=3x^5y^2z^2
fz20[x_,y_,z_]:=4x^5y z^3
fz21[x_,y_,z_]:=5x^5z^4
fz22[x_,y_,z_]:=0
fz23[x_,y_,z_]:=x^4y^5
fz24[x_,y_,z_]:=2x^4y^4z 
fz25[x_,y_,z_]:=3x^4y^3z^2
fz26[x_,y_,z_]:=4x^4y^2z^3
fz27[x_,y_,z_]:=5x^4y z^4
fz28[x_,y_,z_]:=6x^4z^5
fz29[x_,y_,z_]:=0
fz30[x_,y_,z_]:=x^3y^6
fz31[x_,y_,z_]:=2x^3y^5z 
fz32[x_,y_,z_]:=3x^3y^4z^2
fz33[x_,y_,z_]:=4x^3y^3z^3
fz34[x_,y_,z_]:=5x^3y^2z^4
fz35[x_,y_,z_]:=6x^3y z^5
fz36[x_,y_,z_]:=7x^3z^6
fz37[x_,y_,z_]:=0
fz38[x_,y_,z_]:=x^2y^7
fz39[x_,y_,z_]:=2x^2y^6z 
fz40[x_,y_,z_]:=3x^2y^5z^2
fz41[x_,y_,z_]:=4x^2y^4z^3
fz42[x_,y_,z_]:=5x^2y^3z^4
fz43[x_,y_,z_]:=6x^2y^2z^5
fz44[x_,y_,z_]:=7x^2y z^6
fz45[x_,y_,z_]:=8x^2z^7
fz46[x_,y_,z_]:=0
fz47[x_,y_,z_]:=x y^8
fz48[x_,y_,z_]:=2x y^7z 
fz49[x_,y_,z_]:=3x y^6z^2
fz50[x_,y_,z_]:=4x y^5z^3
fz51[x_,y_,z_]:=5x y^4z^4
fz52[x_,y_,z_]:=6x y^3z^5
fz53[x_,y_,z_]:=7x y^2z^6
fz54[x_,y_,z_]:=8x y z^7
fz55[x_,y_,z_]:=9x z^8
fz56[x_,y_,z_]:=0
fz57[x_,y_,z_]:=y^9
fz58[x_,y_,z_]:=2y^8z 
fz59[x_,y_,z_]:=3y^7z^2
fz60[x_,y_,z_]:=4y^6z^3
fz61[x_,y_,z_]:=5y^5z^4
fz62[x_,y_,z_]:=6y^4z^5
fz63[x_,y_,z_]:=7y^3z^6
fz64[x_,y_,z_]:=8y^2z^7
fz65[x_,y_,z_]:=9y z^8
fz66[x_,y_,z_]:=10z^9
fz[x_,y_,z_]:={fz1[x,y,z],fz2[x,y,z],fz3[x,y,z],fz4[x,y,z],fz5[x,y,z],fz6[x,y,z],fz7[x,y,z],fz8[x,y,z],fz9[x,y,z],fz10[x,y,z],fz11[x,y,z],fz12[x,y,z],fz13[x,y,z],fz14[x,y,z],fz15[x,y,z],fz16[x,y,z],fz17[x,y,z],fz18[x,y,z],fz19[x,y,z],fz20[x,y,z],fz21[x,y,z],fz22[x,y,z],fz23[x,y,z],fz24[x,y,z],fz25[x,y,z],fz26[x,y,z],fz27[x,y,z],fz28[x,y,z],fz29[x,y,z],fz30[x,y,z],fz31[x,y,z],fz32[x,y,z],fz33[x,y,z],fz34[x,y,z],fz35[x,y,z],fz36[x,y,z],fz37[x,y,z],fz38[x,y,z],fz39[x,y,z],fz40[x,y,z],fz41[x,y,z],fz42[x,y,z],fz43[x,y,z],fz44[x,y,z],fz45[x,y,z],fz46[x,y,z],fz47[x,y,z],fz48[x,y,z],fz49[x,y,z],fz50[x,y,z],fz51[x,y,z],fz52[x,y,z],fz53[x,y,z],fz54[x,y,z],fz55[x,y,z],fz56[x,y,z],fz57[x,y,z],fz58[x,y,z],fz59[x,y,z],fz60[x,y,z],fz61[x,y,z],fz62[x,y,z],fz63[x,y,z],fz64[x,y,z],fz65[x,y,z],fz66[x,y,z]}

fd66[x_,y_,z_]:={f1[x,y,z],f2[x,y,z],f3[x,y,z],f4[x,y,z],f5[x,y,z],f6[x,y,z],f7[x,y,z],f8[x,y,z],f9[x,y,z],f10[x,y,z],f11[x,y,z],f12[x,y,z],f13[x,y,z],f14[x,y,z],f15[x,y,z],f16[x,y,z],f17[x,y,z],f18[x,y,z],f19[x,y,z],f20[x,y,z],f21[x,y,z],f22[x,y,z],f23[x,y,z],f24[x,y,z],f25[x,y,z],f26[x,y,z],f27[x,y,z],f28[x,y,z],f29[x,y,z],f30[x,y,z],f31[x,y,z],f32[x,y,z],f33[x,y,z],f34[x,y,z],f35[x,y,z],f36[x,y,z],f37[x,y,z],f38[x,y,z],f39[x,y,z],f40[x,y,z],f41[x,y,z],f42[x,y,z],f43[x,y,z],f44[x,y,z],f45[x,y,z],f46[x,y,z],f47[x,y,z],f48[x,y,z],f49[x,y,z],f50[x,y,z],f51[x,y,z],f52[x,y,z],f53[x,y,z],f54[x,y,z],f55[x,y,z],f56[x,y,z],f57[x,y,z],f58[x,y,z],f59[x,y,z],f60[x,y,z],f61[x,y,z],f62[x,y,z],f63[x,y,z],f64[x,y,z],f65[x,y,z]}
fxd66[x_,y_,z_]:={fx1[x,y,z],fx2[x,y,z],fx3[x,y,z],fx4[x,y,z],fx5[x,y,z],fx6[x,y,z],fx7[x,y,z],fx8[x,y,z],fx9[x,y,z],fx10[x,y,z],fx11[x,y,z],fx12[x,y,z],fx13[x,y,z],fx14[x,y,z],fx15[x,y,z],fx16[x,y,z],fx17[x,y,z],fx18[x,y,z],fx19[x,y,z],fx20[x,y,z],fx21[x,y,z],fx22[x,y,z],fx23[x,y,z],fx24[x,y,z],fx25[x,y,z],fx26[x,y,z],fx27[x,y,z],fx28[x,y,z],fx29[x,y,z],fx30[x,y,z],fx31[x,y,z],fx32[x,y,z],fx33[x,y,z],fx34[x,y,z],fx35[x,y,z],fx36[x,y,z],fx37[x,y,z],fx38[x,y,z],fx39[x,y,z],fx40[x,y,z],fx41[x,y,z],fx42[x,y,z],fx43[x,y,z],fx44[x,y,z],fx45[x,y,z],fx46[x,y,z],fx47[x,y,z],fx48[x,y,z],fx49[x,y,z],fx50[x,y,z],fx51[x,y,z],fx52[x,y,z],fx53[x,y,z],fx54[x,y,z],fx55[x,y,z],fx56[x,y,z],fx57[x,y,z],fx58[x,y,z],fx59[x,y,z],fx60[x,y,z],fx61[x,y,z],fx62[x,y,z],fx63[x,y,z],fx64[x,y,z],fx65[x,y,z]}
fyd66[x_,y_,z_]:={fy1[x,y,z],fy2[x,y,z],fy3[x,y,z],fy4[x,y,z],fy5[x,y,z],fy6[x,y,z],fy7[x,y,z],fy8[x,y,z],fy9[x,y,z],fy10[x,y,z],fy11[x,y,z],fy12[x,y,z],fy13[x,y,z],fy14[x,y,z],fy15[x,y,z],fy16[x,y,z],fy17[x,y,z],fy18[x,y,z],fy19[x,y,z],fy20[x,y,z],fy21[x,y,z],fy22[x,y,z],fy23[x,y,z],fy24[x,y,z],fy25[x,y,z],fy26[x,y,z],fy27[x,y,z],fy28[x,y,z],fy29[x,y,z],fy30[x,y,z],fy31[x,y,z],fy32[x,y,z],fy33[x,y,z],fy34[x,y,z],fy35[x,y,z],fy36[x,y,z],fy37[x,y,z],fy38[x,y,z],fy39[x,y,z],fy40[x,y,z],fy41[x,y,z],fy42[x,y,z],fy43[x,y,z],fy44[x,y,z],fy45[x,y,z],fy46[x,y,z],fy47[x,y,z],fy48[x,y,z],fy49[x,y,z],fy50[x,y,z],fy51[x,y,z],fy52[x,y,z],fy53[x,y,z],fy54[x,y,z],fy55[x,y,z],fy56[x,y,z],fy57[x,y,z],fy58[x,y,z],fy59[x,y,z],fy60[x,y,z],fy61[x,y,z],fy62[x,y,z],fy63[x,y,z],fy64[x,y,z],fy65[x,y,z]}

BetuBd66[p_,q_]:={
      fd66[p,1,1], fxd66[p,1,1], 
      fd66[-p,1,1], fxd66[-p,1,1], 
      fd66[p,-1,1], fxd66[p,-1,1], fyd66[p,-1,1],
      fd66[p,1,-1], fxd66[p,1,-1], fyd66[p,1,-1],
      fd66[1,p,1], fxd66[1,p,1], fyd66[1,p,1],
      fd66[-1,p,1], fxd66[-1,p,1], fyd66[-1,p,1],
      fd66[1,-p,1], fxd66[1,-p,1], fyd66[1,-p,1],
      fd66[1,p,-1], fxd66[1,p,-1], 
      fd66[1,1,p], fxd66[1,1,p], fyd66[1,1,p],
      fd66[-1,1,p], fxd66[-1,1,p], fyd66[-1,1,p],
      fd66[1,-1,p], fxd66[1,-1,p], fyd66[1,-1,p],
      fd66[1,1,-p], fxd66[1,1,-p], fyd66[1,1,-p], 
      fd66[q,1,0], fxd66[q,1,0], 
      fd66[q,0,1], fxd66[q,0,1], fyd66[q,0,1], 
      fd66[-q,1,0],              fyd66[-q,1,0], 
      fd66[-q,0,1], fxd66[-q,0,1], fyd66[-q,0,1], 
      fd66[1,q,0], fxd66[1,q,0], 
      fd66[1,0,q], fxd66[1,0,q], fyd66[1,0,q], 
      fd66[1,0,-q], fxd66[1,0,-q], fyd66[1,0,-q], 
      fd66[0,q,1], fxd66[0,q,1], fyd66[0,q,1], 
      fd66[0,-q,1], fxd66[0,-q,1], fyd66[0,-q,1], 
      fd66[0,1,q], fxd66[0,1,q], fyd66[0,1,q], 
      fd66[0,1,-q], fxd66[0,1,-q], fyd66[0,1,-q], 
      fd66[1,-q,0], fxd66[1,-q,0]}
MatrixRank[BetuBd66[3,2]] (* = 65 *)

Factor[Det[BetuBd66[p,q]]] 
(* = 2417851639229258349412352 p^45 (p-1)^38 (p+1)^38 (p^2+2)^5 
   q^61 (q-1)^28 (q+1)^28 (q^2+1)^28 
   (q^2-p^2-1)^3 (-1 + q^2 + p^2 q^2)^3 
   (1 - 2 q - p^2 q + q^2)^5 
   (1 + 2 q + p^2 q + q^2)^5 
   (1 + 2 p^2 - 2 q^2 - p^4 q^2 + q^4 + 2 p^2 q^4)^9 *)

(*================ $\fre_{t,u}^B \in \cE(\cP_{3,5}) ========================*)
f1[x_,y_,z_]:=x^5
f2[x_,y_,z_]:=x^4y
f3[x_,y_,z_]:=x^4z
f4[x_,y_,z_]:=x^3y^2
f5[x_,y_,z_]:=x^3y z
f6[x_,y_,z_]:=x^3z^2
f7[x_,y_,z_]:=x^2y^3
f8[x_,y_,z_]:=x^2y^2z
f9[x_,y_,z_]:=x^2y z^2
f10[x_,y_,z_]:=x^2z^3
f11[x_,y_,z_]:=x y^4
f12[x_,y_,z_]:=x y^3z
f13[x_,y_,z_]:=x y^2z^2
f14[x_,y_,z_]:=x y z^3
f15[x_,y_,z_]:=x z^4
f16[x_,y_,z_]:=y^5
f17[x_,y_,z_]:=y^4z
f18[x_,y_,z_]:=y^3z^2
f19[x_,y_,z_]:=y^2z^3
f20[x_,y_,z_]:=y z^4
f21[x_,y_,z_]:=z^5
f[x_,y_,z_] := {f1[x,y,z],f2[x,y,z],f3[x,y,z],f4[x,y,z],f5[x,y,z],f6[x,y,z],f7[x,y,z],f8[x,y,z],f9[x,y,z],f10[x,y,z],f11[x,y,z],f12[x,y,z],f13[x,y,z],f14[x,y,z],f15[x,y,z],f16[x,y,z],f17[x,y,z],f18[x,y,z],f19[x,y,z],f20[x,y,z],f21[x,y,z]}
fx1[x_,y_,z_]:=5x^4
fx2[x_,y_,z_]:=4x^3y
fx3[x_,y_,z_]:=4x^3z
fx4[x_,y_,z_]:=3x^2y^2
fx5[x_,y_,z_]:=3x^2y z
fx6[x_,y_,z_]:=3x^2z^2
fx7[x_,y_,z_]:=2x y^3
fx8[x_,y_,z_]:=2x y^2z
fx9[x_,y_,z_]:=2x y z^2
fx10[x_,y_,z_]:=2x z^3
fx11[x_,y_,z_]:=y^4
fx12[x_,y_,z_]:=y^3z
fx13[x_,y_,z_]:=y^2z^2
fx14[x_,y_,z_]:=y z^3
fx15[x_,y_,z_]:=z^4
fx16[x_,y_,z_]:=0
fx17[x_,y_,z_]:=0
fx18[x_,y_,z_]:=0
fx19[x_,y_,z_]:=0
fx20[x_,y_,z_]:=0
fx21[x_,y_,z_]:=0
fx[x_,y_,z_] := {fx1[x,y,z],fx2[x,y,z],fx3[x,y,z],fx4[x,y,z],fx5[x,y,z],fx6[x,y,z],fx7[x,y,z],fx8[x,y,z],fx9[x,y,z],fx10[x,y,z],fx11[x,y,z],fx12[x,y,z],fx13[x,y,z],fx14[x,y,z],fx15[x,y,z],fx16[x,y,z],fx17[x,y,z],fx18[x,y,z],fx19[x,y,z],fx20[x,y,z],fx21[x,y,z]}
fy1[x_,y_,z_]:=0
fy2[x_,y_,z_]:=x^4
fy3[x_,y_,z_]:=0
fy4[x_,y_,z_]:=2x^3y
fy5[x_,y_,z_]:=x^3z
fy6[x_,y_,z_]:=0
fy7[x_,y_,z_]:=3x^2y^2
fy8[x_,y_,z_]:=2x^2y z
fy9[x_,y_,z_]:=x^2z^2
fy10[x_,y_,z_]:=0
fy11[x_,y_,z_]:=4x y^3
fy12[x_,y_,z_]:=3x y^2z
fy13[x_,y_,z_]:=2x y z^2
fy14[x_,y_,z_]:=x z^3
fy15[x_,y_,z_]:=0
fy16[x_,y_,z_]:=5y^4
fy17[x_,y_,z_]:=4y^3z
fy18[x_,y_,z_]:=3y^2z^2
fy19[x_,y_,z_]:=2y z^3
fy20[x_,y_,z_]:=z^4
fy21[x_,y_,z_]:=0
fy[x_,y_,z_] := {fy1[x,y,z],fy2[x,y,z],fy3[x,y,z],fy4[x,y,z],fy5[x,y,z],fy6[x,y,z],fy7[x,y,z],fy8[x,y,z],fy9[x,y,z],fy10[x,y,z],fy11[x,y,z],fy12[x,y,z],fy13[x,y,z],fy14[x,y,z],fy15[x,y,z],fy16[x,y,z],fy17[x,y,z],fy18[x,y,z],fy19[x,y,z],fy20[x,y,z],fy21[x,y,z]}
fz1[x_,y_,z_]:=0
fz2[x_,y_,z_]:=0
fz3[x_,y_,z_]:=x^4
fz4[x_,y_,z_]:=0
fz5[x_,y_,z_]:=x^3y
fz6[x_,y_,z_]:=2x^3z
fz7[x_,y_,z_]:=0
fz8[x_,y_,z_]:=x^2y^2
fz9[x_,y_,z_]:=2x^2y z
fz10[x_,y_,z_]:=3x^2z^2
fz11[x_,y_,z_]:=0
fz12[x_,y_,z_]:=x y^3
fz13[x_,y_,z_]:=2x y^2z
fz14[x_,y_,z_]:=3x y z^2
fz15[x_,y_,z_]:=4x z^3
fz16[x_,y_,z_]:=0
fz17[x_,y_,z_]:=y^4
fz18[x_,y_,z_]:=2y^3z
fz19[x_,y_,z_]:=3y^2z^2
fz20[x_,y_,z_]:=4y z^3
fz21[x_,y_,z_]:=5z^4
fz[x_,y_,z_] := {fz1[x,y,z],fz2[x,y,z],fz3[x,y,z],fz4[x,y,z],fz5[x,y,z],fz6[x,y,z],fz7[x,y,z],fz8[x,y,z],fz9[x,y,z],fz10[x,y,z],fz11[x,y,z],fz12[x,y,z],fz13[x,y,z],fz14[x,y,z],fz15[x,y,z],fz16[x,y,z],fz17[x,y,z],fz18[x,y,z],fz19[x,y,z],fz20[x,y,z],fz21[x,y,z]}

fd21[x_,y_,z_] := {f1[x,y,z],f2[x,y,z],f3[x,y,z],f4[x,y,z],f5[x,y,z],f6[x,y,z],f7[x,y,z],f8[x,y,z],f9[x,y,z],f10[x,y,z],f11[x,y,z],f12[x,y,z],f13[x,y,z],f14[x,y,z],f15[x,y,z],f16[x,y,z],f17[x,y,z],f18[x,y,z],f19[x,y,z],f20[x,y,z]}
fxd21[x_,y_,z_] := {fx1[x,y,z],fx2[x,y,z],fx3[x,y,z],fx4[x,y,z],fx5[x,y,z],fx6[x,y,z],fx7[x,y,z],fx8[x,y,z],fx9[x,y,z],fx10[x,y,z],fx11[x,y,z],fx12[x,y,z],fx13[x,y,z],fx14[x,y,z],fx15[x,y,z],fx16[x,y,z],fx17[x,y,z],fx18[x,y,z],fx19[x,y,z],fx20[x,y,z]}
fyd21[x_,y_,z_] := {fy1[x,y,z],fy2[x,y,z],fy3[x,y,z],fy4[x,y,z],fy5[x,y,z],fy6[x,y,z],fy7[x,y,z],fy8[x,y,z],fy9[x,y,z],fy10[x,y,z],fy11[x,y,z],fy12[x,y,z],fy13[x,y,z],fy14[x,y,z],fy15[x,y,z],fy16[x,y,z],fy17[x,y,z],fy18[x,y,z],fy19[x,y,z],fy20[x,y,z]}
fzd21[x_,y_,z_] := {fz1[x,y,z],fz2[x,y,z],fz3[x,y,z],fz4[x,y,z],fz5[x,y,z],fz6[x,y,z],fz7[x,y,z],fz8[x,y,z],fz9[x,y,z],fz10[x,y,z],fz11[x,y,z],fz12[x,y,z],fz13[x,y,z],fz14[x,y,z],fz15[x,y,z],fz16[x,y,z],fz17[x,y,z],fz18[x,y,z],fz19[x,y,z],fz20[x,y,z]}

AetuB[t_,u_]:={
      f[t,1,1], fx[t,1,1], fy[t,1,1],
      f[1,t,1], fx[1,t,1], fy[1,t,1],
      f[1,1,t], fx[1,1,t], fy[1,1,t],
      f[0,u,1], fy[0,u,1], f[0,1,u], fz[0,1,u], 
      f[u,0,1], fx[u,0,1], f[1,0,u], fz[1,0,u], 
      f[u,1,0], fx[u,1,0], f[1,u,0], fy[1,u,0]}
Factor[Det[AetuB[t,u]]] (* = 0 *)

AetuBd21[t_,u_]:={
      fd21[t,1,1], fxd21[t,1,1], fyd21[t,1,1],
      fd21[1,t,1], fxd21[1,t,1], fyd21[1,t,1],
      fd21[1,1,t], fxd21[1,1,t], fyd21[1,1,t],
      fd21[0,u,1], fyd21[0,u,1], fd21[0,1,u], fzd21[0,1,u], 
      fd21[u,0,1], fxd21[u,0,1], fd21[1,0,u], fzd21[1,0,u], 
      fd21[u,1,0], fxd21[u,1,0], fd21[1,u,0]}
Factor[Det[AetuBd21[t,u]]] 
(* = t^5 (t-1)^11 (t+2) u^7 (u-1)^10 (u+1)^11 
  (1 - 2 u - 4 t u - t^2 u + u^2)^2 (1 + 2 t - 2 u - t^2 u + u^2 + 2 t u^2)^3 *)


(*============================ Section 4.3.3 ================================*)
(*============================ Section 4.3.4 ================================*)


